Indian Wedding System Optimization (IWSO): A Novel Socially Inspired Metaheuristic with Operational Design and Analysis

This paper presents a novel population-based metaheuristic, Indian Wedding System Optimization (IWSO), inspired by the socio-cultural dynamics of traditional Indian weddings. IWSO models the matchmaking process driven by collaboration among families, candidates, and matchmakers as a guided, selective search framework for solving complex optimization problems. The algorithm introduces two key innovations: (i) a matchmaker-guided influence strategy, where elite solutions direct the evolution of weaker candidates, enhancing convergence without external parameters; and (ii) an adaptive elimination and reinitialization mechanism that maintains diversity and prevents premature convergence by replacing underperforming individuals. IWSO employs a weighted multi-objective fitness function and analytically derived time and space complexity, benchmarked against existing optimization approaches such as Genetic Algorithm (GA), Partical Swarm Optimization (PSO), Differential Evolution (DE), Cuckoo Search (CS), etc. Extensive experiments on benchmark high-dimensional and multimodal test functions demonstrate superior performance of IWSO in terms of convergence speed, solution quality, and robustness.

==> ematch.dat <==
%% LaTeX2e file `ematch.dat'
%% generated by the `filecontents' environment
%% from source `FGCS_21.11.25' on 2025/11/21.
%%
Epochs f1_M f1_Alpha f1_E f2_M f2_Alpha f2_E f3_M f3_Alpha f3_E f4_M f4_Alpha f4_E f5_M f5_Alpha f5_E f6_M f6_Alpha f6_E f7_M f7_Alpha f7_E f8_M f8_Alpha f8_E f9_M f9_Alpha f9_E f10_M f10_Alpha f10_E f11_M f11_Alpha f11_E f12_M f12_Alpha f12_E f13_M f13_Alpha f13_E f14_M f14_Alpha f14_E f15_M f15_Alpha f15_E f16_M f16_Alpha f16_E f17_M f17_Alpha f17_E f18_M f18_Alpha f18_E f19_M f19_Alpha f19_E f20_M f20_Alpha f20_E f21_M f21_Alpha f21_E f22_M f22_Alpha f22_E f23_M f23_Alpha f23_E
1 1.2 0.5 0.031462989538271 1.2 0.5 0.0244350630817234 1.2 0.5 0.000149502027655005 1.2 0.5 -0.168230983135043 1.2 0.5 0.0133183216289886 1.2 0.5 0.00397061824576885 1.2 0.5 0.0175193021179467 1.2 0.5 0.0206423214158547 1.2 0.5 0.101828691287713 1.2 0.5 0.250585975137903 1.2 0.5 0.0232494505417459 1.2 0.5 0.0167661427558852 1.2 0.5 0.00636329361874173 1.2 0.5 0.027760880867913 1.2 0.5 0.026224536907706 1.2 0.5 0.0140472981695341 1.2 0.5 0.0260237791345897 1.2 0.5 0.0286558142761745 1.2 0.5 0.0660185411818232 1.2 0.5 0.0212216813655385 1.2 0.5 0.000278748237785804 1.2 0.5 0.00200035772999979 1.2 0.5 1.24E-06
2 1.1885 0.51 0.0254921142120333 1.1885 0.51 0.0253826511864767 1.1885 0.51 0.000102187308536448 1.1885 0.51 0.928465320249397 1.1885 0.51 0.0032303288335443 1.1885 0.51 0.00290382711589009 1.1885 0.51 0.00674748578802018 1.1885 0.51 0.0112103829502618 1.1885 0.51 0.0944183167470887 1.1885 0.51 0.554725240552349 1.1885 0.51 0.0125278974801784 1.1885 0.51 0.00792631021220295 1.1885 0.51 0.00548672420451766 1.1885 0.51 0.0224386671895113 1.1885 0.51 0.0219860808858947 1.1885 0.51 0.00394627958884171 1.1885 0.51 0.0175277544298299 1.1885 0.51 0.0273404992835868 1.1885 0.51 0.186675692216049 1.1885 0.51 0.00928169807990708 1.1885 0.51 9.50E-05 1.1885 0.51 0.00193418177776142 1.1885 0.51 1.57E-07
3 1.177 0.52 0.0262563068703263 1.177 0.52 0.0177223612819575 1.177 0.52 9.02E-05 1.177 0.52 -0.0535516902193666 1.177 0.52 0.00116670315310182 1.177 0.52 0.00127382795323589 1.177 0.52 0.00274952222473448 1.177 0.52 0.00870423412963467 1.177 0.52 0.099368371392585 1.177 0.52 1.30514365263499 1.177 0.52 0.00469978675741668 1.177 0.52 0.00718478750144852 1.177 0.52 0.00498540994653929 1.177 0.52 0.022807001561041 1.177 0.52 0.0221994246641781 1.177 0.52 0.000515303006050762 1.177 0.52 0.0162569635377968 1.177 0.52 0.0270327457191129 1.177 0.52 0.0879676828542598 1.177 0.52 0.0118300094825296 1.177 0.52 0.000126167962901713 1.177 0.52 0.000959394977106719 1.177 0.52 1.74E-08
4 1.1655 0.53 0.0264860630459583 1.1655 0.53 0.0223217135392553 1.1655 0.53 3.71E-05 1.1655 0.53 -0.217367819163541 1.1655 0.53 0.000264097990983671 1.1655 0.53 0.00112268203076573 1.1655 0.53 0.000290206330703083 1.1655 0.53 0.00329527436983686 1.1655 0.53 0.1074626954749 1.1655 0.53 -0.58908234607023 1.1655 0.53 0.00770532751766612 1.1655 0.53 0.00828882479716504 1.1655 0.53 0.00594309523127305 1.1655 0.53 0.0202946767367328 1.1655 0.53 0.0252106017016927 1.1655 0.53 0.000931997454438166 1.1655 0.53 0.014823527155092 1.1655 0.53 0.0286653495748087 1.1655 0.53 0.177583227417861 1.1655 0.53 0.0114172881600733 1.1655 0.53 8.10E-05 1.1655 0.53 0.00196263909941806 1.1655 0.53 2.35E-09
5 1.154 0.54 0.0252059028887616 1.154 0.54 0.0158974910383584 1.154 0.54 4.19E-05 1.154 0.54 -1.73789864018789 1.154 0.54 0.000224121890504699 1.154 0.54 0.000718217078913536 1.154 0.54 0.000360611094281844 1.154 0.54 0.00373415926230516 1.154 0.54 0.106773662745344 1.154 0.54 0.435304999223941 1.154 0.54 0.00506425898370654 1.154 0.54 0.00863228633220239 1.154 0.54 0.00493245986777059 1.154 0.54 0.0243582252448324 1.154 0.54 0.0228593215998388 1.154 0.54 0.00195777230390041 1.154 0.54 0.00770888468274303 1.154 0.54 0.0261987789038521 1.154 0.54 0.0809673105200583 1.154 0.54 0.00679180431108198 1.154 0.54 9.26E-05 1.154 0.54 0.00247781036512868 1.154 0.54 8.27E-11
6 1.1425 0.55 0.0183309558443323 1.1425 0.55 0.0134667760046843 1.1425 0.55 2.62E-05 1.1425 0.55 1.18914072882894 1.1425 0.55 7.63E-05 1.1425 0.55 0.000155069477883313 1.1425 0.55 0.00061165371847154 1.1425 0.55 0.00230797921751225 1.1425 0.55 0.107514073250221 1.1425 0.55 -1.56215017162174 1.1425 0.55 0.00744382418824368 1.1425 0.55 0.0076380589871091 1.1425 0.55 0.0053785079756393 1.1425 0.55 0.0242329752280254 1.1425 0.55 0.0209028605823995 1.1425 0.55 0.000684976811073462 1.1425 0.55 0.00890836819060457 1.1425 0.55 0.0253369353028609 1.1425 0.55 0.079987144547849 1.1425 0.55 0.00843049923394489 1.1425 0.55 9.43E-05 1.1425 0.55 0.000515787445541402 1.1425 0.55 4.36E-11
7 1.131 0.56 0.0231329253595887 1.131 0.56 0.0115201807747893 1.131 0.56 3.01E-05 1.131 0.56 -0.084336305529278 1.131 0.56 0.000386704289659747 1.131 0.56 0.000140960165033073 1.131 0.56 0.00134551021070277 1.131 0.56 0.00713197254993329 1.131 0.56 0.129689817538444 1.131 0.56 10.3222446076089 1.131 0.56 0.00367887469040748 1.131 0.56 0.00982626539255069 1.131 0.56 0.00617283459593166 1.131 0.56 0.0221543417058557 1.131 0.56 0.0205549962744755 1.131 0.56 0.000229206719513774 1.131 0.56 0.00848043140398681 1.131 0.56 0.00617992720591813 1.131 0.56 0.0490321429960613 1.131 0.56 0.00823325916358013 1.131 0.56 0.000106823671637754 1.131 0.56 0.00605268655664805 1.131 0.56 1.12E-10
8 1.1195 0.57 0.0170087316247301 1.1195 0.57 0.00979185058792974 1.1195 0.57 1.82E-05 1.1195 0.57 -0.335114909701853 1.1195 0.57 0.000277171896027361 1.1195 0.57 0.000106936488776197 1.1195 0.57 0.00102338039925316 1.1195 0.57 0.00294171608915056 1.1195 0.57 0.0971088060176614 1.1195 0.57 0.968192140713956 1.1195 0.57 0.00768478051440227 1.1195 0.57 0.00685403228665026 1.1195 0.57 0.00555188297423201 1.1195 0.57 0.0190278882441862 1.1195 0.57 0.0211227835501578 1.1195 0.57 0.00027630128678293 1.1195 0.57 0.00842362093820771 1.1195 0.57 0.00354720752573405 1.1195 0.57 0.0734145920757502 1.1195 0.57 0.00720151396450482 1.1195 0.57 5.26E-06 1.1195 0.57 0.00448426358459025 1.1195 0.57 4.99E-11
9 1.108 0.58 0.0127909047056653 1.108 0.58 0.00730179814606076 1.108 0.58 1.60E-05 1.108 0.58 0.952278116404135 1.108 0.58 0.000298397356771302 1.108 0.58 0.000114571090077544 1.108 0.58 0.00106052973064696 1.108 0.58 0.00249761961923745 1.108 0.58 0.0983961202580517 1.108 0.58 -0.22516731044565 1.108 0.58 0.00763788014344041 1.108 0.58 0.00269702344727504 1.108 0.58 0.00698328005852587 1.108 0.58 0.0213492124910546 1.108 0.58 0.0206384761637815 1.108 0.58 0.000916103576521027 1.108 0.58 0.00525573434200504 1.108 0.58 0.00423635424663775 1.108 0.58 0.0746830276732354 1.108 0.58 0.00682487932337233 1.108 0.58 4.51E-05 1.108 0.58 0.00152947305637267 1.108 0.58 4.99E-11
10 1.0965 0.59 0.0144261646483136 1.0965 0.59 0.00608085977446521 1.0965 0.59 2.03E-05 1.0965 0.59 -0.104905957950595 1.0965 0.59 0.000258664180710841 1.0965 0.59 0.000131178882576935 1.0965 0.59 0.000614064438204873 1.0965 0.59 0.00268448383370721 1.0965 0.59 0.096325253251208 1.0965 0.59 1.27106540598211 1.0965 0.59 0.0112406535346357 1.0965 0.59 0.00689296889640898 1.0965 0.59 0.00607769376584661 1.0965 0.59 0.0197791158259955 1.0965 0.59 0.0219077553864191 1.0965 0.59 0.000523820358637206 1.0965 0.59 0.00388286460900277 1.0965 0.59 0.00188336193529065 1.0965 0.59 0.07597729912789 1.0965 0.59 0.00775065983921282 1.0965 0.59 3.69E-05 1.0965 0.59 0.000761430995647323 1.0965 0.59 6.81E-11
11 1.085 0.6 0.0120892993956299 1.085 0.6 0.00559334650660948 1.085 0.6 2.27E-05 1.085 0.6 -0.100533390685687 1.085 0.6 6.82E-05 1.085 0.6 0.000107057165773583 1.085 0.6 0.000264716752980337 1.085 0.6 0.00194177446208454 1.085 0.6 0.0791427268251462 1.085 0.6 0.558621531684998 1.085 0.6 0.00585571325243352 1.085 0.6 0.00579676516784938 1.085 0.6 0.00590727749436118 1.085 0.6 0.022830293373182 1.085 0.6 0.0200544122962304 1.085 0.6 0.000163085912231792 1.085 0.6 0.00348153682431813 1.085 0.6 0.00118900136102961 1.085 0.6 0.0665012027488728 1.085 0.6 0.00435657613557254 1.085 0.6 8.38E-05 1.085 0.6 0.000744965614707338 1.085 0.6 2.29E-11
12 1.0735 0.61 0.0131526236372794 1.0735 0.61 0.00522158853069848 1.0735 0.61 1.34E-05 1.0735 0.61 -0.379494244796236 1.0735 0.61 0.000130315307391602 1.0735 0.61 9.97E-05 1.0735 0.61 0.000604480116224528 1.0735 0.61 0.00184791229377622 1.0735 0.61 0.106871023641786 1.0735 0.61 0.270497480233269 1.0735 0.61 0.00939079195235879 1.0735 0.61 0.00549502913092611 1.0735 0.61 0.0067600328791211 1.0735 0.61 0.0232278192719384 1.0735 0.61 0.0202377396126467 1.0735 0.61 8.78E-05 1.0735 0.61 0.00316235585244498 1.0735 0.61 0.000617440100633745 1.0735 0.61 0.0617481777689909 1.0735 0.61 0.00514791222485269 1.0735 0.61 6.45E-06 1.0735 0.61 0.000982075322098692 1.0735 0.61 1.61E-11
13 1.062 0.62 0.0130326622112301 1.062 0.62 0.000641651210805721 1.062 0.62 1.25E-05 1.062 0.62 1.21747240866156 1.062 0.62 0.000117166202937032 1.062 0.62 0.000110318976120502 1.062 0.62 0.000391301707723018 1.062 0.62 0.00119892580950268 1.062 0.62 0.0858128775091935 1.062 0.62 0.240109417869328 1.062 0.62 0.00697127107051113 1.062 0.62 0.00588331509276375 1.062 0.62 0.00667093242293208 1.062 0.62 0.0208593899115239 1.062 0.62 0.0196105515768898 1.062 0.62 0.000217753312995594 1.062 0.62 0.00352829910852614 1.062 0.62 9.32E-05 1.062 0.62 0.0652009007222077 1.062 0.62 0.00447381104171757 1.062 0.62 3.01E-06 1.062 0.62 0.000628245436945929 1.062 0.62 1.72E-11
14 1.0505 0.63 0.0122543048900497 1.0505 0.63 0.000679519605147951 1.0505 0.63 1.79E-05 1.0505 0.63 -0.301869832188503 1.0505 0.63 6.21E-05 1.0505 0.63 8.16E-05 1.0505 0.63 0.000423131216908154 1.0505 0.63 0.00219724220399646 1.0505 0.63 0.0968452960975929 1.0505 0.63 -0.880058144274789 1.0505 0.63 0.00426426436918317 1.0505 0.63 0.0040174910434706 1.0505 0.63 0.00561877846976708 1.0505 0.63 0.0195577135755174 1.0505 0.63 0.02001113286594 1.0505 0.63 0.000103644285321823 1.0505 0.63 0.00391593448654502 1.0505 0.63 9.08E-05 1.0505 0.63 0.0584986747437231 1.0505 0.63 0.00502846147255105 1.0505 0.63 2.87E-06 1.0505 0.63 0.000659316635485233 1.0505 0.63 4.62E-11
15 1.039 0.64 0.0127769482443184 1.039 0.64 0.000786757375963439 1.039 0.64 8.59E-06 1.039 0.64 0.703976663547883 1.039 0.64 0.000100287727418079 1.039 0.64 9.67E-05 1.039 0.64 9.85E-05 1.039 0.64 0.00198512516557449 1.039 0.64 0.103684032201413 1.039 0.64 0.167464172092923 1.039 0.64 0.00407071796858801 1.039 0.64 0.0053937761156499 1.039 0.64 0.00530792032716916 1.039 0.64 0.0228210585060809 1.039 0.64 0.0209190846789777 1.039 0.64 0.000194729655230817 1.039 0.64 0.00355598645978136 1.039 0.64 0.000121567091852219 1.039 0.64 0.0840273689159355 1.039 0.64 0.00322565477816867 1.039 0.64 1.36E-05 1.039 0.64 0.00250221451830436 1.039 0.64 3.18E-11
16 1.0275 0.65 0.011184322440932 1.0275 0.65 0.000785428182210464 1.0275 0.65 2.57E-05 1.0275 0.65 -0.0672902251840852 1.0275 0.65 4.31E-05 1.0275 0.65 0.000102766043270303 1.0275 0.65 0.000140071777393637 1.0275 0.65 0.00108365198513124 1.0275 0.65 0.0925033832614854 1.0275 0.65 -1.40828187545385 1.0275 0.65 0.00354918592989661 1.0275 0.65 0.00452684829502646 1.0275 0.65 0.00586551831423698 1.0275 0.65 0.0216650463109306 1.0275 0.65 0.0208109697180029 1.0275 0.65 0.000108059489042694 1.0275 0.65 0.00313340349598947 1.0275 0.65 0.000104286811078535 1.0275 0.65 0.05187064556024 1.0275 0.65 0.00473031225158466 1.0275 0.65 5.09E-06 1.0275 0.65 0.00103501944665361 1.0275 0.65 2.72E-11
17 1.016 0.66 0.0126637592572488 1.016 0.66 0.000738686653395902 1.016 0.66 1.35E-05 1.016 0.66 -0.156845539062874 1.016 0.66 5.64E-05 1.016 0.66 9.51E-05 1.016 0.66 0.000123386547615824 1.016 0.66 0.00142000932077078 1.016 0.66 0.129973728212634 1.016 0.66 0.551372371452532 1.016 0.66 0.00458346106802261 1.016 0.66 0.00704783533381143 1.016 0.66 0.00688820994098233 1.016 0.66 0.0183773309366432 1.016 0.66 0.0192448005860579 1.016 0.66 0.000109598341087871 1.016 0.66 0.00324094467616963 1.016 0.66 0.000112219969853766 1.016 0.66 0.0694039392546793 1.016 0.66 0.00470200132130084 1.016 0.66 1.06E-05 1.016 0.66 0.000603114711834083 1.016 0.66 7.84E-12
18 1.0045 0.67 0.0106663918954416 1.0045 0.67 0.000778699098244722 1.0045 0.67 1.01E-05 1.0045 0.67 -0.200749345031944 1.0045 0.67 3.42E-05 1.0045 0.67 9.27E-05 1.0045 0.67 9.90E-05 1.0045 0.67 0.00115974934886413 1.0045 0.67 0.0824890149453576 1.0045 0.67 0.482471257243127 1.0045 0.67 0.00338224253908385 1.0045 0.67 0.00423517593123629 1.0045 0.67 0.00593868831760648 1.0045 0.67 0.0177916906071365 1.0045 0.67 0.0201576100114192 1.0045 0.67 7.06E-05 1.0045 0.67 0.00410757054071552 1.0045 0.67 8.10E-05 1.0045 0.67 0.0729218976716691 1.0045 0.67 0.00531075613098986 1.0045 0.67 5.74E-05 1.0045 0.67 0.00019807390258169 1.0045 0.67 7.68E-11
19 0.993 0.68 0.0104595883247885 0.993 0.68 0.000691985431290545 0.993 0.68 1.94E-05 0.993 0.68 0.231336199243136 0.993 0.68 6.36E-05 0.993 0.68 0.000100309474801133 0.993 0.68 0.00013669106063664 0.993 0.68 0.000667902823652889 0.993 0.68 0.095176544275313 0.993 0.68 0.854412529184081 0.993 0.68 0.00538094131511314 0.993 0.68 0.00330295169049073 0.993 0.68 0.007239840864978 0.993 0.68 0.0174349545873924 0.993 0.68 0.0193531333620083 0.993 0.68 0.000245863818613153 0.993 0.68 0.00336164801437668 0.993 0.68 9.29E-05 0.993 0.68 0.0704720209925426 0.993 0.68 0.00721573949333269 0.993 0.68 2.77E-06 0.993 0.68 0.000135571039724892 0.993 0.68 6.08E-12
20 0.9815 0.69 0.0113459300099523 0.9815 0.69 0.000655651004962621 0.9815 0.69 1.97E-05 0.9815 0.69 -0.0773448159024317 0.9815 0.69 0.000102949741739428 0.9815 0.69 0.000106786586318633 0.9815 0.69 0.000132487670897746 0.9815 0.69 0.00112820503587377 0.9815 0.69 0.125126394545282 0.9815 0.69 0.209143699681136 0.9815 0.69 0.00647994567351342 0.9815 0.69 0.00437963765033654 0.9815 0.69 0.00728493262799367 0.9815 0.69 0.0161670388084359 0.9815 0.69 0.0190756332205368 0.9815 0.69 6.26E-05 0.9815 0.69 0.0042037032036339 0.9815 0.69 8.67E-05 0.9815 0.69 0.0496028119058024 0.9815 0.69 0.00350089179409429 0.9815 0.69 8.58E-06 0.9815 0.69 0.00120074659169593 0.9815 0.69 1.12E-11
21 0.97 0.7 0.0109003262046576 0.97 0.7 0.000693654697271764 0.97 0.7 6.62E-06 0.97 0.7 -0.089224683583455 0.97 0.7 4.17E-05 0.97 0.7 9.39E-05 0.97 0.7 9.11E-05 0.97 0.7 0.000736052942782286 0.97 0.7 0.0953373294710695 0.97 0.7 5.44346581759226 0.97 0.7 0.00474448330059225 0.97 0.7 0.002720256427946 0.97 0.7 0.00637045809202935 0.97 0.7 0.0171422977044375 0.97 0.7 0.0198098085879829 0.97 0.7 0.000418942983762602 0.97 0.7 0.00144678986640794 0.97 0.7 3.38E-05 0.97 0.7 0.0827219865164331 0.97 0.7 0.00299228322327834 0.97 0.7 7.73E-06 0.97 0.7 0.000775240868417736 0.97 0.7 1.77E-11
22 0.9585 0.71 0.0114555815552383 0.9585 0.71 0.000688523965646321 0.9585 0.71 1.06E-05 0.9585 0.71 0.533633911562597 0.9585 0.71 4.39E-05 0.9585 0.71 0.000100063717179516 0.9585 0.71 0.000174122863290935 0.9585 0.71 0.000665403365419685 0.9585 0.71 0.0917561199140168 0.9585 0.71 -0.557334491021256 0.9585 0.71 0.00315481885429392 0.9585 0.71 0.00439303073073476 0.9585 0.71 0.00729134553643091 0.9585 0.71 0.0164368625703823 0.9585 0.71 0.0204479006206851 0.9585 0.71 7.10E-05 0.9585 0.71 0.00121063859106261 0.9585 0.71 3.68E-05 0.9585 0.71 0.057418384425503 0.9585 0.71 0.00511369462234904 0.9585 0.71 4.14E-06 0.9585 0.71 0.00143733262270029 0.9585 0.71 4.64E-12
23 0.947 0.72 0.010317861903861 0.947 0.72 0.000714593134140337 0.947 0.72 1.25E-05 0.947 0.72 -0.113201144525242 0.947 0.72 3.18E-05 0.947 0.72 0.000106204426949187 0.947 0.72 0.000103924707776336 0.947 0.72 0.000543535543397595 0.947 0.72 0.091969024858717 0.947 0.72 -4.72380237015605 0.947 0.72 0.00494768970706465 0.947 0.72 0.0048696943183314 0.947 0.72 0.00709135049602095 0.947 0.72 0.0185302781945756 0.947 0.72 0.0202947478200022 0.947 0.72 0.000156499547328212 0.947 0.72 0.00179884654104551 0.947 0.72 3.20E-05 0.947 0.72 0.0554119424284135 0.947 0.72 0.00281202526170287 0.947 0.72 6.44E-06 0.947 0.72 0.00183534690866612 0.947 0.72 1.71E-11
24 0.9355 0.73 0.0101491302857767 0.9355 0.73 0.000721636846875857 0.9355 0.73 1.16E-05 0.9355 0.73 -0.703705389192031 0.9355 0.73 2.45E-05 0.9355 0.73 9.98E-05 0.9355 0.73 7.20E-05 0.9355 0.73 0.000591063937228127 0.9355 0.73 0.106104876314835 0.9355 0.73 0.177776873645834 0.9355 0.73 0.00387665509166599 0.9355 0.73 0.00434996194559414 0.9355 0.73 0.0075584386192808 0.9355 0.73 0.017078019962353 0.9355 0.73 0.0200951027430202 0.9355 0.73 0.000104866559299294 0.9355 0.73 0.00149710901361472 0.9355 0.73 3.85E-05 0.9355 0.73 0.0806622174008664 0.9355 0.73 0.00279875764425952 0.9355 0.73 6.32E-06 0.9355 0.73 0.000804326948994189 0.9355 0.73 5.76E-12
25 0.924 0.74 0.00950943813314973 0.924 0.74 0.000661060417271357 0.924 0.74 1.09E-05 0.924 0.74 -0.292071749641548 0.924 0.74 3.55E-05 0.924 0.74 8.87E-05 0.924 0.74 0.000109966327363446 0.924 0.74 0.000704332460322031 0.924 0.74 0.0991822859852428 0.924 0.74 -0.34757747277107 0.924 0.74 0.00243690306782384 0.924 0.74 0.00325156262941289 0.924 0.74 0.00734335821433477 0.924 0.74 0.0165689090961656 0.924 0.74 0.0177444941574069 0.924 0.74 7.23E-05 0.924 0.74 0.00172966041100028 0.924 0.74 3.06E-05 0.924 0.74 0.0781769674215835 0.924 0.74 0.00385011798416634 0.924 0.74 1.61E-05 0.924 0.74 0.000791997198447175 0.924 0.74 1.99E-11
26 0.9125 0.75 0.00998435503308345 0.9125 0.75 0.000729561517292702 0.9125 0.75 1.05E-05 0.9125 0.75 -1.4156493152746 0.9125 0.75 2.46E-05 0.9125 0.75 0.000107720056965206 0.9125 0.75 8.58E-05 0.9125 0.75 0.000519379202908857 0.9125 0.75 0.109477459343496 0.9125 0.75 -4.6505962126558 0.9125 0.75 0.00396624155272415 0.9125 0.75 0.0037774888245633 0.9125 0.75 0.00663583821717561 0.9125 0.75 0.0159020854960801 0.9125 0.75 0.0203105920946023 0.9125 0.75 3.91E-05 0.9125 0.75 0.00156048993975327 0.9125 0.75 3.58E-05 0.9125 0.75 0.0614495190096385 0.9125 0.75 0.003675623810967 0.9125 0.75 5.37E-06 0.9125 0.75 0.00229326756531893 0.9125 0.75 5.59E-12
27 0.901 0.76 0.00984862095774132 0.901 0.76 0.000845558938821141 0.901 0.76 1.55E-05 0.901 0.76 0.526040295705207 0.901 0.76 2.60E-05 0.901 0.76 0.000118264762853783 0.901 0.76 0.000123416908115287 0.901 0.76 0.000424417846656455 0.901 0.76 0.0870839592080168 0.901 0.76 0.841961513255498 0.901 0.76 0.00324424387005616 0.901 0.76 0.00353872662069704 0.901 0.76 0.00921048676117559 0.901 0.76 0.0159162594414791 0.901 0.76 0.0200696726310269 0.901 0.76 7.49E-05 0.901 0.76 0.0020277641111515 0.901 0.76 2.33E-05 0.901 0.76 0.0777323713154578 0.901 0.76 0.00432820453304232 0.901 0.76 2.03E-05 0.901 0.76 0.000356100447293379 0.901 0.76 5.02E-11
28 0.8895 0.77 0.00863561850640055 0.8895 0.77 0.000614081307422408 0.8895 0.77 1.10E-05 0.8895 0.77 -0.0579542020602591 0.8895 0.77 2.61E-05 0.8895 0.77 0.000134915982375969 0.8895 0.77 7.22E-05 0.8895 0.77 0.000980281093067341 0.8895 0.77 0.114819696416372 0.8895 0.77 -0.472480517338755 0.8895 0.77 0.00276531890758363 0.8895 0.77 0.00469057447720276 0.8895 0.77 0.00802626036627921 0.8895 0.77 0.014203423952891 0.8895 0.77 0.0196486734728251 0.8895 0.77 0.000127766607973244 0.8895 0.77 0.00123961560770736 0.8895 0.77 2.92E-05 0.8895 0.77 0.0764180174955142 0.8895 0.77 0.00236507108125103 0.8895 0.77 1.61E-05 0.8895 0.77 0.000543829147651658 0.8895 0.77 1.70E-11
29 0.878 0.78 0.0091948066784478 0.878 0.78 0.000599161838075177 0.878 0.78 1.05E-05 0.878 0.78 -0.115808348575859 0.878 0.78 1.07E-05 0.878 0.78 0.000107646420327539 0.878 0.78 9.72E-05 0.878 0.78 0.000819907389169628 0.878 0.78 0.100493975523994 0.878 0.78 2.75781687960076 0.878 0.78 0.00320986408698574 0.878 0.78 0.00338431766456477 0.878 0.78 0.00735261886120593 0.878 0.78 0.0150665186766583 0.878 0.78 0.0173133499161705 0.878 0.78 0.00019630962727091 0.878 0.78 0.00154149664955015 0.878 0.78 2.62E-05 0.878 0.78 0.0592537759196351 0.878 0.78 0.00371844128377308 0.878 0.78 2.33E-05 0.878 0.78 0.000203500254811388 0.878 0.78 7.72E-12
30 0.8665 0.79 0.00984275160657566 0.8665 0.79 0.000843032275469557 0.8665 0.79 1.46E-05 0.8665 0.79 1.42236305843647 0.8665 0.79 1.63E-05 0.8665 0.79 0.000118927901026503 0.8665 0.79 8.72E-05 0.8665 0.79 0.00114184696833377 0.8665 0.79 0.116876376782015 0.8665 0.79 0.431565403591811 0.8665 0.79 0.00356155624601841 0.8665 0.79 0.00339663856629835 0.8665 0.79 0.00774129763537003 0.8665 0.79 0.014468489890205 0.8665 0.79 0.0207047939123943 0.8665 0.79 0.000127733281582017 0.8665 0.79 0.00161972936390625 0.8665 0.79 2.79E-05 0.8665 0.79 0.0557022482426787 0.8665 0.79 0.00366812852561947 0.8665 0.79 9.66E-06 0.8665 0.79 0.000331267957909057 0.8665 0.79 5.27E-12
31 0.855 0.8 0.0103749527165972 0.855 0.8 0.000722530228522047 0.855 0.8 1.81E-05 0.855 0.8 -0.124369360131446 0.855 0.8 2.18E-05 0.855 0.8 9.62E-05 0.855 0.8 3.64E-05 0.855 0.8 0.000427669216719189 0.855 0.8 0.0978162809441562 0.855 0.8 1.75090964823693 0.855 0.8 0.00330124861022623 0.855 0.8 0.00401041359314714 0.855 0.8 0.008037945311495 0.855 0.8 0.0165497206213785 0.855 0.8 0.0179485461516776 0.855 0.8 7.04E-05 0.855 0.8 0.00154836355830929 0.855 0.8 2.72E-05 0.855 0.8 0.0735249967829281 0.855 0.8 0.00307654301907029 0.855 0.8 3.74E-05 0.855 0.8 0.000197339560129431 0.855 0.8 2.43E-11
32 0.8435 0.81 0.0100426131560188 0.8435 0.81 0.000772617728294368 0.8435 0.81 8.83E-06 0.8435 0.81 -0.117997909584314 0.8435 0.81 3.57E-05 0.8435 0.81 9.87E-05 0.8435 0.81 2.84E-05 0.8435 0.81 0.00066967218887428 0.8435 0.81 0.0946811964263031 0.8435 0.81 -0.817541895025858 0.8435 0.81 0.00428514239239025 0.8435 0.81 0.00359726550536609 0.8435 0.81 0.00797373889593923 0.8435 0.81 0.0155547648302416 0.8435 0.81 0.0191466416756158 0.8435 0.81 0.000301041014879467 0.8435 0.81 0.00125744467731983 0.8435 0.81 2.71E-05 0.8435 0.81 0.0614137173414619 0.8435 0.81 0.0037880487766978 0.8435 0.81 4.58E-06 0.8435 0.81 0.000237615799167223 0.8435 0.81 7.27E-12
33 0.832 0.82 0.00852949712068982 0.832 0.82 0.000677803694421087 0.832 0.82 7.22E-06 0.832 0.82 -0.101704705879827 0.832 0.82 1.86E-05 0.832 0.82 8.56E-05 0.832 0.82 9.10E-05 0.832 0.82 0.000582022467792103 0.832 0.82 0.0986378526924486 0.832 0.82 0.415962007044316 0.832 0.82 0.0022720392742501 0.832 0.82 0.00529575483865827 0.832 0.82 0.00878374893651079 0.832 0.82 0.0165882684778926 0.832 0.82 0.020807425160166 0.832 0.82 0.000106088079058229 0.832 0.82 0.00148686132531924 0.832 0.82 2.59E-05 0.832 0.82 0.0531804002859342 0.832 0.82 0.00175045414692196 0.832 0.82 1.03E-05 0.832 0.82 0.00302766752027418 0.832 0.82 1.15E-11
34 0.8205 0.83 0.00855314004485992 0.8205 0.83 0.000731076170255463 0.8205 0.83 8.94E-06 0.8205 0.83 0.31072152802038 0.8205 0.83 3.53E-05 0.8205 0.83 9.67E-05 0.8205 0.83 8.44E-05 0.8205 0.83 0.000511405430780711 0.8205 0.83 0.085084819645738 0.8205 0.83 -0.55434911646779 0.8205 0.83 0.00378859973826692 0.8205 0.83 0.00371789955976593 0.8205 0.83 0.00674395984810808 0.8205 0.83 0.0159644324810359 0.8205 0.83 0.0196541737359522 0.8205 0.83 3.30E-05 0.8205 0.83 0.00106195319302999 0.8205 0.83 2.49E-05 0.8205 0.83 0.0773745571394683 0.8205 0.83 0.00193209334694231 0.8205 0.83 5.32E-06 0.8205 0.83 0.00190493299874959 0.8205 0.83 4.46E-12
35 0.809 0.84 0.00947556624507898 0.809 0.84 0.000770476480732226 0.809 0.84 5.68E-06 0.809 0.84 -0.0605856975933587 0.809 0.84 2.13E-05 0.809 0.84 0.000103703810202036 0.809 0.84 4.60E-05 0.809 0.84 0.000246189024374987 0.809 0.84 0.0939832279859335 0.809 0.84 0.460791405556686 0.809 0.84 0.00384312061508257 0.809 0.84 0.00324638561145708 0.809 0.84 0.00693599071019084 0.809 0.84 0.0176042081494626 0.809 0.84 0.0198487811792581 0.809 0.84 6.75E-05 0.809 0.84 0.00129898161600614 0.809 0.84 2.69E-05 0.809 0.84 0.0460169573005846 0.809 0.84 0.00155101259385916 0.809 0.84 4.98E-06 0.809 0.84 0.00280031430523779 0.809 0.84 3.79E-12
36 0.7975 0.85 0.0093677584264056 0.7975 0.85 0.000641553104571637 0.7975 0.85 4.34E-06 0.7975 0.85 -0.069771643327357 0.7975 0.85 3.08E-05 0.7975 0.85 9.94E-05 0.7975 0.85 5.65E-05 0.7975 0.85 0.000392585058804532 0.7975 0.85 0.0919037624349126 0.7975 0.85 0.672669040512734 0.7975 0.85 0.00220140111568169 0.7975 0.85 0.00302891838241416 0.7975 0.85 0.00758240695487239 0.7975 0.85 0.0154097239599107 0.7975 0.85 0.0189648118297298 0.7975 0.85 6.56E-05 0.7975 0.85 0.0015234964123476 0.7975 0.85 2.85E-05 0.7975 0.85 0.0494330807126173 0.7975 0.85 0.00169678769840646 0.7975 0.85 1.88E-05 0.7975 0.85 0.00201229356186162 0.7975 0.85 1.05E-11
37 0.786 0.86 0.0105599898124146 0.786 0.86 0.000727142350182526 0.786 0.86 6.74E-06 0.786 0.86 -0.193411000135916 0.786 0.86 2.10E-05 0.786 0.86 9.90E-05 0.786 0.86 2.69E-05 0.786 0.86 0.000512949316152816 0.786 0.86 0.101433808923971 0.786 0.86 -0.78617910511451 0.786 0.86 0.00372531618877747 0.786 0.86 0.00263799170036675 0.786 0.86 0.00836353393559271 0.786 0.86 0.01521270785246 0.786 0.86 0.0197928098615707 0.786 0.86 5.83E-05 0.786 0.86 0.0009782462357892 0.786 0.86 3.06E-05 0.786 0.86 0.0630383181713391 0.786 0.86 0.00379047737758321 0.786 0.86 1.30E-05 0.786 0.86 2.37E-05 0.786 0.86 6.18E-12
38 0.7745 0.87 0.00984649681749568 0.7745 0.87 0.000601971164444578 0.7745 0.87 8.96E-06 0.7745 0.87 -0.308967411249372 0.7745 0.87 1.83E-05 0.7745 0.87 9.50E-05 0.7745 0.87 4.11E-05 0.7745 0.87 0.000516909762556828 0.7745 0.87 0.112852929362878 0.7745 0.87 0.755803090047621 0.7745 0.87 0.00187469165558995 0.7745 0.87 0.00266292408185686 0.7745 0.87 0.00104913381707078 0.7745 0.87 0.0165206318242265 0.7745 0.87 0.0186966052124177 0.7745 0.87 0.000124338576737294 0.7745 0.87 0.00124230196020765 0.7745 0.87 2.40E-05 0.7745 0.87 0.0851792281454755 0.7745 0.87 0.00239588231712891 0.7745 0.87 1.18E-05 0.7745 0.87 0.000285389301594769 0.7745 0.87 4.10E-12
39 0.763 0.88 0.0104375054674803 0.763 0.88 0.000716946177595397 0.763 0.88 3.78E-06 0.763 0.88 -0.443392345342989 0.763 0.88 3.75E-05 0.763 0.88 0.00010074986755366 0.763 0.88 5.03E-05 0.763 0.88 0.000397030139320097 0.763 0.88 0.087250666572942 0.763 0.88 0.233244510633325 0.763 0.88 0.0034066647379471 0.763 0.88 0.0025846749160075 0.763 0.88 0.00106573150426727 0.763 0.88 0.015419426690834 0.763 0.88 0.018258751593458 0.763 0.88 3.70E-05 0.763 0.88 0.00101060753006402 0.763 0.88 1.92E-05 0.763 0.88 0.0635555008356513 0.763 0.88 0.00131460539215656 0.763 0.88 9.35E-06 0.763 0.88 0.000708569973989269 0.763 0.88 2.01E-12
40 0.7515 0.89 0.00949249288665762 0.7515 0.89 0.000624959577114525 0.7515 0.89 4.60E-06 0.7515 0.89 -0.440079713299373 0.7515 0.89 2.15E-05 0.7515 0.89 9.71E-05 0.7515 0.89 5.06E-05 0.7515 0.89 0.000643015753277531 0.7515 0.89 0.0873383174182371 0.7515 0.89 -3.16546549196968 0.7515 0.89 0.00263954737480347 0.7515 0.89 0.00427507638464382 0.7515 0.89 0.00116419714724021 0.7515 0.89 0.0165975645120806 0.7515 0.89 0.0169507135074359 0.7515 0.89 0.000107615269593063 0.7515 0.89 0.00156051014893182 0.7515 0.89 2.54E-05 0.7515 0.89 0.0868350496993355 0.7515 0.89 0.0020409814678511 0.7515 0.89 1.34E-05 0.7515 0.89 0.000712693961466083 0.7515 0.89 3.59E-12
41 0.74 0.9 0.00910688683381064 0.74 0.9 0.000736916851318268 0.74 0.9 3.32E-06 0.74 0.9 -0.550482437288627 0.74 0.9 1.91E-05 0.74 0.9 8.35E-05 0.74 0.9 4.03E-05 0.74 0.9 0.000494217780227782 0.74 0.9 0.0923221954131772 0.74 0.9 0.306757974927738 0.74 0.9 0.00290814506382836 0.74 0.9 0.00374295640792731 0.74 0.9 0.00104098532846516 0.74 0.9 0.0154552774919158 0.74 0.9 0.0186774046872642 0.74 0.9 4.46E-05 0.74 0.9 0.000993080859995741 0.74 0.9 2.70E-05 0.74 0.9 0.0770287995551514 0.74 0.9 0.0026693730411373 0.74 0.9 5.25E-06 0.74 0.9 0.00197959479840282 0.74 0.9 3.31E-12
42 0.7285 0.91 0.00948318606621196 0.7285 0.91 0.000731580052869471 0.7285 0.91 4.45E-06 0.7285 0.91 1.26942452722641 0.7285 0.91 1.03E-05 0.7285 0.91 0.000100124469315023 0.7285 0.91 4.89E-05 0.7285 0.91 0.00042363809119367 0.7285 0.91 0.0952112408770196 0.7285 0.91 0.60228851556755 0.7285 0.91 0.00273573527901384 0.7285 0.91 0.00289982508450119 0.7285 0.91 0.00138843922449637 0.7285 0.91 0.0162988116722229 0.7285 0.91 0.017769031459064 0.7285 0.91 4.27E-05 0.7285 0.91 0.00161879572470184 0.7285 0.91 2.26E-05 0.7285 0.91 0.0534978451648477 0.7285 0.91 0.00232546198357198 0.7285 0.91 0.000175530288567395 0.7285 0.91 0.0021307768981752 0.7285 0.91 1.39E-11
43 0.717 0.92 0.00886803921513285 0.717 0.92 0.000851923678755128 0.717 0.92 3.07E-06 0.717 0.92 -0.0573853760316234 0.717 0.92 2.74E-05 0.717 0.92 0.000130726515760443 0.717 0.92 0.000105399191013445 0.717 0.92 0.000657081322184853 0.717 0.92 0.0939745775180618 0.717 0.92 -0.773514552454828 0.717 0.92 0.00235029458793871 0.717 0.92 0.00269925472293367 0.717 0.92 0.00112151534954462 0.717 0.92 0.0161371034702025 0.717 0.92 0.0186995381821028 0.717 0.92 5.56E-05 0.717 0.92 0.00121995676824786 0.717 0.92 2.57E-05 0.717 0.92 0.157629077736213 0.717 0.92 0.00169722263699208 0.717 0.92 9.26E-06 0.717 0.92 0.000619294167124499 0.717 0.92 5.95E-12
44 0.7055 0.93 0.0105334142067386 0.7055 0.93 0.000727267542072826 0.7055 0.93 5.46E-06 0.7055 0.93 -0.0613154075485971 0.7055 0.93 1.77E-05 0.7055 0.93 0.00010959361860196 0.7055 0.93 3.17E-05 0.7055 0.93 0.000558864235741793 0.7055 0.93 0.0930339078131073 0.7055 0.93 -0.27243796226408 0.7055 0.93 0.00286926133857963 0.7055 0.93 0.00196694872273493 0.7055 0.93 0.00101053919011878 0.7055 0.93 0.0157302526309417 0.7055 0.93 0.0183502317532191 0.7055 0.93 2.52E-05 0.7055 0.93 0.00100973927991319 0.7055 0.93 1.94E-05 0.7055 0.93 0.0622296465797721 0.7055 0.93 0.00183287295907064 0.7055 0.93 2.21E-06 0.7055 0.93 0.00150327743936056 0.7055 0.93 1.47E-11
45 0.694 0.94 0.0109246881914774 0.694 0.94 0.000709637399673976 0.694 0.94 9.03E-08 0.694 0.94 0.135557747438127 0.694 0.94 3.12E-05 0.694 0.94 0.000112524045540174 0.694 0.94 3.54E-05 0.694 0.94 0.000736574522702751 0.694 0.94 0.104098213360104 0.694 0.94 -0.407630137120501 0.694 0.94 0.0021944878011575 0.694 0.94 0.00147421530091269 0.694 0.94 0.00113537435561464 0.694 0.94 0.0166713089415494 0.694 0.94 0.0178812095562087 0.694 0.94 2.84E-05 0.694 0.94 0.00127141407617301 0.694 0.94 1.42E-05 0.694 0.94 0.0994710279101764 0.694 0.94 0.00151933826857669 0.694 0.94 1.30E-06 0.694 0.94 0.00132806399339714 0.694 0.94 2.13E-12
46 0.6825 0.95 0.010931268923466 0.6825 0.95 0.000686017996584068 0.6825 0.95 1.19E-07 0.6825 0.95 -0.0245219539639131 0.6825 0.95 2.14E-05 0.6825 0.95 8.43E-05 0.6825 0.95 4.09E-05 0.6825 0.95 0.000357551227964695 0.6825 0.95 0.0970774030491494 0.6825 0.95 8.19427499352481 0.6825 0.95 0.0029404175400124 0.6825 0.95 0.00442084396953495 0.6825 0.95 0.000884376631756871 0.6825 0.95 0.0151405528381306 0.6825 0.95 0.017346874229423 0.6825 0.95 4.15E-05 0.6825 0.95 0.00129135715295347 0.6825 0.95 1.77E-05 0.6825 0.95 0.0624111382797884 0.6825 0.95 0.00116653513020226 0.6825 0.95 6.16E-07 0.6825 0.95 0.000797939936961184 0.6825 0.95 1.31E-11
47 0.671 0.96 0.00807621292135033 0.671 0.96 0.00077278126981182 0.671 0.96 7.73E-08 0.671 0.96 -0.0448505435734168 0.671 0.96 9.32E-06 0.671 0.96 8.04E-05 0.671 0.96 4.11E-05 0.671 0.96 0.000216126543889703 0.671 0.96 0.10772234405193 0.671 0.96 -0.232253069142249 0.671 0.96 0.00206404758951674 0.671 0.96 0.00208508090313966 0.671 0.96 0.000970669331429471 0.671 0.96 0.0157159891182172 0.671 0.96 0.0165677189067146 0.671 0.96 6.89E-05 0.671 0.96 0.00123168727509863 0.671 0.96 1.72E-05 0.671 0.96 0.0675597621968032 0.671 0.96 0.00127695118530395 0.671 0.96 4.76E-07 0.671 0.96 0.00142866307679733 0.671 0.96 3.08E-12
48 0.6595 0.97 0.00863964558138858 0.6595 0.97 0.000727857581388997 0.6595 0.97 7.99E-08 0.6595 0.97 -0.411741080736596 0.6595 0.97 3.08E-05 0.6595 0.97 0.000111825974937887 0.6595 0.97 3.89E-05 0.6595 0.97 0.000796935238779222 0.6595 0.97 0.110363235429657 0.6595 0.97 -0.543690595123019 0.6595 0.97 0.00199143636627091 0.6595 0.97 0.0014809414282703 0.6595 0.97 0.00130990991073363 0.6595 0.97 0.0155747654325604 0.6595 0.97 0.0168558486911178 0.6595 0.97 0.000221236791427831 0.6595 0.97 0.00110906073392078 0.6595 0.97 1.77E-05 0.6595 0.97 0.0649130137045596 0.6595 0.97 0.00190838446597385 0.6595 0.97 9.81E-07 0.6595 0.97 0.00432510969794015 0.6595 0.97 2.71E-12
49 0.648 0.98 0.00821793847534457 0.648 0.98 0.000648722611945616 0.648 0.98 1.43E-07 0.648 0.98 0.365338890500472 0.648 0.98 8.72E-06 0.648 0.98 0.000112800202886297 0.648 0.98 5.40E-05 0.648 0.98 0.000615988975871502 0.648 0.98 0.0924943870149978 0.648 0.98 -7.5775872393471 0.648 0.98 0.00235539465088416 0.648 0.98 0.00180705713507705 0.648 0.98 0.00105456493461907 0.648 0.98 0.0149197063849137 0.648 0.98 0.0185731074767094 0.648 0.98 2.98E-05 0.648 0.98 0.00123423947501594 0.648 0.98 1.57E-05 0.648 0.98 0.079608932808538 0.648 0.98 0.00226003097753678 0.648 0.98 6.57E-07 0.648 0.98 0.0028114929263836 0.648 0.98 4.75E-12
50 0.6365 0.99 0.00825230120070356 0.6365 0.99 0.000689123118983133 0.6365 0.99 6.57E-08 0.6365 0.99 -0.127565504190325 0.6365 0.99 8.15E-06 0.6365 0.99 0.000109426332716169 0.6365 0.99 4.21E-05 0.6365 0.99 0.000256165480366684 0.6365 0.99 0.100173375097201 0.6365 0.99 -0.915579255684747 0.6365 0.99 0.0023320488416119 0.6365 0.99 0.00147732771420035 0.6365 0.99 0.00107738839726533 0.6365 0.99 0.0172205526576021 0.6365 0.99 0.0189819263776934 0.6365 0.99 3.70E-05 0.6365 0.99 0.0010531361974067 0.6365 0.99 2.04E-05 0.6365 0.99 0.0614294397746289 0.6365 0.99 0.00112205017736908 0.6365 0.99 6.21E-06 0.6365 0.99 0.00142716884143919 0.6365 0.99 6.75E-13
51 0.625 1 0.00907820053596917 0.625 1 0.000715452854614962 0.625 1 8.94E-08 0.625 1 -0.104577258478035 0.625 1 1.07E-05 0.625 1 8.79E-05 0.625 1 5.64E-05 0.625 1 0.000425788085942613 0.625 1 0.0876259250487107 0.625 1 -0.190514607170424 0.625 1 0.00199871175813644 0.625 1 0.0021809763035798 0.625 1 0.00146386548634205 0.625 1 0.0161109772431324 0.625 1 0.0172544745924786 0.625 1 2.98E-05 0.625 1 0.00109596498332871 0.625 1 8.60E-06 0.625 1 0.0676599784467835 0.625 1 0.00162135001351603 0.625 1 2.86E-06 0.625 1 0.00088020639635707 0.625 1 7.50E-13
52 0.6135 1.01 0.00844937570721084 0.6135 1.01 0.000772528486246637 0.6135 1.01 9.82E-08 0.6135 1.01 -0.190792869428868 0.6135 1.01 2.07E-05 0.6135 1.01 0.000112863938458382 0.6135 1.01 4.40E-05 0.6135 1.01 0.000305762348207039 0.6135 1.01 0.0996482513377012 0.6135 1.01 -2.14399136224482 0.6135 1.01 0.0013637678936031 0.6135 1.01 0.00113011749143599 0.6135 1.01 0.000962640880892663 0.6135 1.01 0.0150945321515879 0.6135 1.01 0.0176646438590295 0.6135 1.01 6.98E-05 0.6135 1.01 0.000957940148854331 0.6135 1.01 8.28E-06 0.6135 1.01 0.099390773421518 0.6135 1.01 0.00124490367012651 0.6135 1.01 9.01E-07 0.6135 1.01 0.00102952467130311 0.6135 1.01 1.08E-12
53 0.602 1.02 0.00766371548243983 0.602 1.02 0.000672025564087699 0.602 1.02 1.12E-07 0.602 1.02 -2.96714279333572 0.602 1.02 4.67E-06 0.602 1.02 9.04E-05 0.602 1.02 4.12E-05 0.602 1.02 0.000535013173813224 0.602 1.02 0.0948905896250713 0.602 1.02 0.601248590323665 0.602 1.02 0.00288227863054057 0.602 1.02 0.00149353151773453 0.602 1.02 0.00210078050493747 0.602 1.02 0.0160040971704215 0.602 1.02 0.0200529467074378 0.602 1.02 2.48E-05 0.602 1.02 0.000915040316223707 0.602 1.02 1.10E-05 0.602 1.02 0.0669269208867849 0.602 1.02 0.00133553812212982 0.602 1.02 6.60E-07 0.602 1.02 0.00143690471886289 0.602 1.02 3.54E-13
54 0.5905 1.03 0.00857242824535277 0.5905 1.03 0.000800530041990692 0.5905 1.03 5.36E-08 0.5905 1.03 0.0991568184960518 0.5905 1.03 6.90E-06 0.5905 1.03 0.000101031042414173 0.5905 1.03 6.20E-05 0.5905 1.03 0.00039455952110576 0.5905 1.03 0.0874696550751254 0.5905 1.03 0.340891964636931 0.5905 1.03 0.0030557106007799 0.5905 1.03 0.00190634681684008 0.5905 1.03 0.00149845120296177 0.5905 1.03 0.0147986047349672 0.5905 1.03 0.0170373610291162 0.5905 1.03 4.69E-05 0.5905 1.03 0.000875396258639176 0.5905 1.03 6.74E-06 0.5905 1.03 0.0585765670903997 0.5905 1.03 0.0021879012086696 0.5905 1.03 1.75E-06 0.5905 1.03 0.000226609643450088 0.5905 1.03 2.16E-12
55 0.579 1.04 0.00858547714443847 0.579 1.04 0.000728795596835555 0.579 1.04 7.40E-08 0.579 1.04 -0.0794891535210446 0.579 1.04 9.92E-06 0.579 1.04 9.46E-05 0.579 1.04 8.22E-05 0.579 1.04 0.000421807876092515 0.579 1.04 0.100919927243408 0.579 1.04 0.254657571471335 0.579 1.04 0.00390527885324481 0.579 1.04 0.00157841066856971 0.579 1.04 0.00130734195982527 0.579 1.04 0.0171691530134389 0.579 1.04 0.0193777243621458 0.579 1.04 4.02E-05 0.579 1.04 0.000728318190725969 0.579 1.04 7.50E-06 0.579 1.04 0.0513311006170032 0.579 1.04 0.00194539977145746 0.579 1.04 1.82E-06 0.579 1.04 0.00133371041183202 0.579 1.04 1.38E-12
56 0.5675 1.05 0.00954408294976987 0.5675 1.05 0.000662919050653494 0.5675 1.05 9.87E-08 0.5675 1.05 -0.55827129747899 0.5675 1.05 8.99E-06 0.5675 1.05 0.000125617999729697 0.5675 1.05 7.22E-05 0.5675 1.05 0.000395121340754328 0.5675 1.05 0.0855005930402829 0.5675 1.05 0.181035986731671 0.5675 1.05 0.00191247627888539 0.5675 1.05 0.00238879550471689 0.5675 1.05 0.00114021309919022 0.5675 1.05 0.0181011634280106 0.5675 1.05 0.017315110893853 0.5675 1.05 3.20E-05 0.5675 1.05 0.000961782287638284 0.5675 1.05 8.75E-06 0.5675 1.05 0.0515850715040357 0.5675 1.05 0.00177493078511549 0.5675 1.05 7.80E-07 0.5675 1.05 0.00417160200144813 0.5675 1.05 1.11E-12
57 0.556 1.06 0.00870641053747444 0.556 1.06 0.000736066192244162 0.556 1.06 9.71E-08 0.556 1.06 -0.80792488612891 0.556 1.06 3.12E-06 0.556 1.06 0.000103021416193222 0.556 1.06 4.38E-05 0.556 1.06 0.00036026268771226 0.556 1.06 0.0776829520859011 0.556 1.06 0.628924763764175 0.556 1.06 0.00220579332016071 0.556 1.06 0.00146577623841501 0.556 1.06 0.00136996297850233 0.556 1.06 0.0164581407011011 0.556 1.06 0.0178766523440898 0.556 1.06 3.50E-05 0.556 1.06 0.000735870034496273 0.556 1.06 1.05E-05 0.556 1.06 0.0673430221117511 0.556 1.06 0.00176306037186774 0.556 1.06 8.31E-07 0.556 1.06 0.00321189641130241 0.556 1.06 4.09E-13
58 0.5445 1.07 0.0090863678905918 0.5445 1.07 0.000714513804022688 0.5445 1.07 1.26E-07 0.5445 1.07 0.096774855637161 0.5445 1.07 2.33E-06 0.5445 1.07 0.00010655475401361 0.5445 1.07 5.15E-05 0.5445 1.07 0.00046788511516034 0.5445 1.07 0.0943448201640917 0.5445 1.07 0.746458640281403 0.5445 1.07 0.00138627930195091 0.5445 1.07 0.00122968896907864 0.5445 1.07 0.00128921982150983 0.5445 1.07 0.0164582430388395 0.5445 1.07 0.0186927002347526 0.5445 1.07 0.000156379575131562 0.5445 1.07 0.00109888572120963 0.5445 1.07 6.77E-06 0.5445 1.07 0.0432203479412977 0.5445 1.07 0.00120039898976882 0.5445 1.07 8.00E-07 0.5445 1.07 0.00307522453067715 0.5445 1.07 9.60E-13
59 0.533 1.08 0.00857971996763204 0.533 1.08 0.000839637751150327 0.533 1.08 7.88E-08 0.533 1.08 -0.424265963536386 0.533 1.08 1.76E-06 0.533 1.08 0.000108264031261936 0.533 1.08 4.96E-05 0.533 1.08 0.000265583446629132 0.533 1.08 0.102511853889723 0.533 1.08 3.43278381899582 0.533 1.08 0.00172530990276074 0.533 1.08 0.00114231381098442 0.533 1.08 0.00181108078495346 0.533 1.08 0.0154904789450966 0.533 1.08 0.017029446093974 0.533 1.08 5.45E-05 0.533 1.08 0.000894790924698751 0.533 1.08 7.61E-06 0.533 1.08 0.0545142017295505 0.533 1.08 0.00148207023302206 0.533 1.08 6.69E-07 0.533 1.08 0.0025755191609362 0.533 1.08 1.02E-12
60 0.5215 1.09 0.00752898874771809 0.5215 1.09 0.000729995835585085 0.5215 1.09 9.35E-08 0.5215 1.09 0.15997650584016 0.5215 1.09 1.45E-06 0.5215 1.09 0.000110659565839622 0.5215 1.09 4.85E-05 0.5215 1.09 0.000501124459881437 0.5215 1.09 0.0995345266857821 0.5215 1.09 -7.2813214723084 0.5215 1.09 0.00146466739078727 0.5215 1.09 0.0022529797467942 0.5215 1.09 0.00139583703428683 0.5215 1.09 0.0169607340271844 0.5215 1.09 0.0187990901834562 0.5215 1.09 4.27E-05 0.5215 1.09 0.00103977133895777 0.5215 1.09 9.35E-06 0.5215 1.09 0.0854869107286056 0.5215 1.09 0.000974898276850661 0.5215 1.09 1.99E-06 0.5215 1.09 0.000492345397805143 0.5215 1.09 5.08E-13
61 0.51 1.1 0.0102548063199193 0.51 1.1 0.000675648761489139 0.51 1.1 7.59E-08 0.51 1.1 -0.142951917566655 0.51 1.1 1.30E-06 0.51 1.1 0.000105224835640876 0.51 1.1 5.42E-05 0.51 1.1 0.000328772020565591 0.51 1.1 0.0980983393122991 0.51 1.1 -0.132313089645014 0.51 1.1 0.00217470487653501 0.51 1.1 0.00258011617595965 0.51 1.1 0.00118934245619886 0.51 1.1 0.0171592371761989 0.51 1.1 0.0169771608677278 0.51 1.1 6.44E-05 0.51 1.1 0.00106498821574133 0.51 1.1 8.24E-06 0.51 1.1 0.058167595302241 0.51 1.1 0.00141637856436813 0.51 1.1 4.35E-07 0.51 1.1 0.000842074595835918 0.51 1.1 4.46E-13
62 0.4985 1.11 0.00816886719617623 0.4985 1.11 0.000680797555588724 0.4985 1.11 7.72E-08 0.4985 1.11 -0.515542782222869 0.4985 1.11 3.11E-06 0.4985 1.11 9.48E-05 0.4985 1.11 0.000100594560696622 0.4985 1.11 0.000242923721571417 0.4985 1.11 0.0818000691644809 0.4985 1.11 -0.425460075787957 0.4985 1.11 0.00212189998262911 0.4985 1.11 0.0021292560332073 0.4985 1.11 0.00110515635428417 0.4985 1.11 0.0166825352882476 0.4985 1.11 0.0177022194861184 0.4985 1.11 2.05E-05 0.4985 1.11 0.000991629250797944 0.4985 1.11 1.06E-05 0.4985 1.11 0.0661901728846809 0.4985 1.11 0.00132586087977901 0.4985 1.11 2.74E-06 0.4985 1.11 0.00199687698190563 0.4985 1.11 1.05E-12
63 0.487 1.12 0.00738850596875753 0.487 1.12 0.000638316605103443 0.487 1.12 6.09E-08 0.487 1.12 0.721159891972559 0.487 1.12 1.96E-06 0.487 1.12 0.000112001969274379 0.487 1.12 4.41E-05 0.487 1.12 0.000355557267342052 0.487 1.12 0.10672539055743 0.487 1.12 0.63940936912236 0.487 1.12 0.00239888002156904 0.487 1.12 0.00194989276921256 0.487 1.12 0.000909545579133294 0.487 1.12 0.0148277747128843 0.487 1.12 0.0178943375064962 0.487 1.12 8.49E-05 0.487 1.12 0.000998110315243707 0.487 1.12 7.53E-06 0.487 1.12 0.0665105719771962 0.487 1.12 0.00115889513683084 0.487 1.12 1.20E-06 0.487 1.12 0.00168520649660069 0.487 1.12 4.00E-13
64 0.4755 1.13 0.0082946273622935 0.4755 1.13 0.000793029208128769 0.4755 1.13 8.91E-08 0.4755 1.13 -0.35248466331091 0.4755 1.13 1.92E-06 0.4755 1.13 8.47E-05 0.4755 1.13 4.83E-05 0.4755 1.13 0.000364811710253377 0.4755 1.13 0.08283720238134 0.4755 1.13 0.185230910405599 0.4755 1.13 0.00206590943316126 0.4755 1.13 0.00125326180479248 0.4755 1.13 0.00107025955331475 0.4755 1.13 0.0169446592720623 0.4755 1.13 0.0173281556936733 0.4755 1.13 2.41E-05 0.4755 1.13 0.000957281838963322 0.4755 1.13 7.80E-06 0.4755 1.13 0.0556326733796897 0.4755 1.13 0.000932934256825185 0.4755 1.13 6.43E-07 0.4755 1.13 0.0031342384340573 0.4755 1.13 2.97E-12
65 0.464 1.14 0.00660792619489424 0.464 1.14 0.000655425960516127 0.464 1.14 9.50E-08 0.464 1.14 1.00348008398154 0.464 1.14 3.86E-06 0.464 1.14 0.000116423940757059 0.464 1.14 5.49E-05 0.464 1.14 0.000330742947946425 0.464 1.14 0.0996784072782297 0.464 1.14 0.333788065583772 0.464 1.14 0.00141941100228687 0.464 1.14 0.00186296364128062 0.464 1.14 0.000810016452737336 0.464 1.14 0.0142128741586862 0.464 1.14 0.0178167585068161 0.464 1.14 2.08E-05 0.464 1.14 0.00069512055884047 0.464 1.14 7.49E-06 0.464 1.14 0.0712308449539616 0.464 1.14 0.00130062287948501 0.464 1.14 9.81E-06 0.464 1.14 0.00112332371132099 0.464 1.14 2.64E-13
66 0.4525 1.15 0.0073145159120771 0.4525 1.15 0.00067188707759706 0.4525 1.15 7.09E-08 0.4525 1.15 -0.233183605738835 0.4525 1.15 2.68E-06 0.4525 1.15 0.000124327400396308 0.4525 1.15 3.60E-05 0.4525 1.15 0.000232834321255066 0.4525 1.15 0.0889937765709405 0.4525 1.15 0.278791882562401 0.4525 1.15 0.00300356194847963 0.4525 1.15 0.00144023801673402 0.4525 1.15 0.00168143148640696 0.4525 1.15 0.0172799872049491 0.4525 1.15 0.0171946167376132 0.4525 1.15 0.000109653157491461 0.4525 1.15 0.00102522526290034 0.4525 1.15 8.05E-06 0.4525 1.15 0.0568455860300477 0.4525 1.15 0.00149722246201479 0.4525 1.15 1.35E-06 0.4525 1.15 0.00106367403048451 0.4525 1.15 1.68E-13
67 0.441 1.16 0.00818803615810998 0.441 1.16 0.000816839218622071 0.441 1.16 9.07E-08 0.441 1.16 -0.296722086854801 0.441 1.16 1.49E-06 0.441 1.16 8.92E-05 0.441 1.16 7.14E-05 0.441 1.16 0.000396346865497245 0.441 1.16 0.0912331105487756 0.441 1.16 0.351513059638685 0.441 1.16 0.000919410061556454 0.441 1.16 0.00120569990313126 0.441 1.16 0.00205945341545149 0.441 1.16 0.0164239969328031 0.441 1.16 0.0182370765250098 0.441 1.16 1.41E-05 0.441 1.16 0.000849295103854603 0.441 1.16 8.38E-06 0.441 1.16 0.0942780558036985 0.441 1.16 0.00100466610392474 0.441 1.16 2.72E-06 0.441 1.16 0.000468920183727487 0.441 1.16 8.60E-13
68 0.4295 1.17 0.00713844889763027 0.4295 1.17 0.000784276108809833 0.4295 1.17 7.29E-08 0.4295 1.17 0.451607878165192 0.4295 1.17 2.33E-06 0.4295 1.17 0.000110832157974192 0.4295 1.17 7.38E-05 0.4295 1.17 0.00021064049023885 0.4295 1.17 0.111364631046941 0.4295 1.17 5.48078777603854 0.4295 1.17 0.00181970261586724 0.4295 1.17 0.00135870865245476 0.4295 1.17 0.00132503318730053 0.4295 1.17 0.0174807349757266 0.4295 1.17 0.0159338565241391 0.4295 1.17 3.58E-05 0.4295 1.17 0.000729279820072974 0.4295 1.17 6.87E-06 0.4295 1.17 0.0660881502992711 0.4295 1.17 0.000812210228403541 0.4295 1.17 6.78E-06 0.4295 1.17 0.000777170963529173 0.4295 1.17 1.07E-13
69 0.418 1.18 0.00691197107574322 0.418 1.18 0.000723102874563997 0.418 1.18 7.76E-08 0.418 1.18 0.13407793955343 0.418 1.18 1.42E-06 0.418 1.18 9.00E-05 0.418 1.18 3.59E-05 0.418 1.18 0.000669727943209844 0.418 1.18 0.0992222666517736 0.418 1.18 -0.448554792040267 0.418 1.18 0.00147980085266285 0.418 1.18 0.00103779844353886 0.418 1.18 0.00154090647255562 0.418 1.18 0.0157210552762116 0.418 1.18 0.01777958227164 0.418 1.18 6.77E-05 0.418 1.18 0.000573568950310398 0.418 1.18 8.29E-06 0.418 1.18 0.0443319739375705 0.418 1.18 0.000803601362878231 0.418 1.18 5.79E-07 0.418 1.18 0.00139066759532956 0.418 1.18 3.34E-13
70 0.4065 1.19 0.00604789236532432 0.4065 1.19 0.000695630082201787 0.4065 1.19 7.29E-08 0.4065 1.19 -0.17933628155604 0.4065 1.19 2.33E-06 0.4065 1.19 9.55E-05 0.4065 1.19 0.000101685549886211 0.4065 1.19 0.000267199148361289 0.4065 1.19 0.0996404686690198 0.4065 1.19 0.32710818381225 0.4065 1.19 0.000961696628231565 0.4065 1.19 0.00159236005030794 0.4065 1.19 0.00184432885862384 0.4065 1.19 0.0159132752908809 0.4065 1.19 0.0177824800158334 0.4065 1.19 0.000101168034621777 0.4065 1.19 0.000747611136494772 0.4065 1.19 7.46E-06 0.4065 1.19 0.128863169133685 0.4065 1.19 0.00150905321541744 0.4065 1.19 1.42E-06 0.4065 1.19 0.00110690336938821 0.4065 1.19 6.51E-13
71 0.395 1.2 0.00629062250292592 0.395 1.2 0.000772595934095319 0.395 1.2 6.58E-08 0.395 1.2 1.94148994842938 0.395 1.2 4.36E-06 0.395 1.2 0.000110773300633065 0.395 1.2 5.59E-05 0.395 1.2 0.000319728087818549 0.395 1.2 0.106089452915732 0.395 1.2 0.550711097626726 0.395 1.2 0.00198152529512607 0.395 1.2 0.00195811624512523 0.395 1.2 0.00187691963715824 0.395 1.2 0.016997879966282 0.395 1.2 0.0168894000930934 0.395 1.2 4.44E-05 0.395 1.2 0.000624887640456557 0.395 1.2 9.43E-06 0.395 1.2 0.0562701247020182 0.395 1.2 0.000739900317858998 0.395 1.2 2.91E-06 0.395 1.2 0.000641763013631969 0.395 1.2 2.98E-13
72 0.3835 1.21 0.00637397977393179 0.3835 1.21 0.00060357788608578 0.3835 1.21 7.73E-08 0.3835 1.21 -0.105817476210335 0.3835 1.21 2.40E-06 0.3835 1.21 0.000102507766905761 0.3835 1.21 4.94E-05 0.3835 1.21 0.000380550238824142 0.3835 1.21 0.122283867467765 0.3835 1.21 -0.567116376770715 0.3835 1.21 0.0015249481044814 0.3835 1.21 0.00119409861729548 0.3835 1.21 0.00200824447047841 0.3835 1.21 0.0164827321312429 0.3835 1.21 0.0164823499622569 0.3835 1.21 8.60E-05 0.3835 1.21 0.000790884954700616 0.3835 1.21 7.93E-06 0.3835 1.21 0.0811491804450218 0.3835 1.21 0.000950919375765624 0.3835 1.21 6.63E-07 0.3835 1.21 0.00535796090125043 0.3835 1.21 1.63E-12
73 0.372 1.22 0.00703822288071722 0.372 1.22 0.000826600071002907 0.372 1.22 7.56E-08 0.372 1.22 -0.0655576437557227 0.372 1.22 1.70E-06 0.372 1.22 9.77E-05 0.372 1.22 6.20E-05 0.372 1.22 0.000242943827859989 0.372 1.22 0.119818624030281 0.372 1.22 -1.56113386925172 0.372 1.22 0.00148498694446708 0.372 1.22 0.000883318250509214 0.372 1.22 0.00245694188746299 0.372 1.22 0.0169098820443397 0.372 1.22 0.0168504866579518 0.372 1.22 1.45E-05 0.372 1.22 0.00105012550052263 0.372 1.22 6.58E-06 0.372 1.22 0.0720475536145008 0.372 1.22 0.000752281709939729 0.372 1.22 8.38E-07 0.372 1.22 0.00321165039527757 0.372 1.22 2.45E-13
74 0.3605 1.23 0.00650559371151773 0.3605 1.23 0.000697570030085284 0.3605 1.23 5.21E-08 0.3605 1.23 -5.78696400325004 0.3605 1.23 1.34E-06 0.3605 1.23 9.77E-05 0.3605 1.23 9.80E-05 0.3605 1.23 0.000336985764491641 0.3605 1.23 0.111407150541475 0.3605 1.23 -0.691321143057655 0.3605 1.23 0.00129883548081869 0.3605 1.23 0.000984045941137912 0.3605 1.23 0.00194133569048732 0.3605 1.23 0.0159546949455364 0.3605 1.23 0.0150839953308783 0.3605 1.23 1.67E-05 0.3605 1.23 0.000499979303196041 0.3605 1.23 3.53E-06 0.3605 1.23 0.0628487159389354 0.3605 1.23 0.000823076655338963 0.3605 1.23 7.99E-08 0.3605 1.23 0.00138958941559127 0.3605 1.23 1.96E-13
75 0.349 1.24 0.00668612064697917 0.349 1.24 0.000726002666212306 0.349 1.24 7.94E-08 0.349 1.24 0.0961417115762023 0.349 1.24 1.65E-06 0.349 1.24 9.09E-05 0.349 1.24 4.85E-05 0.349 1.24 0.000366834804349677 0.349 1.24 0.133599925585369 0.349 1.24 -0.373661038757305 0.349 1.24 0.00108719666329127 0.349 1.24 0.00149255428448779 0.349 1.24 0.0010154709127304 0.349 1.24 0.0161792909840487 0.349 1.24 0.0190543288686314 0.349 1.24 3.76E-05 0.349 1.24 0.000907751703803109 0.349 1.24 2.50E-06 0.349 1.24 0.0510907011327601 0.349 1.24 0.000658042880228648 0.349 1.24 1.34E-07 0.349 1.24 0.00137558751802321 0.349 1.24 3.81E-13
76 0.3375 1.25 0.00618776733266066 0.3375 1.25 0.000762792790050888 0.3375 1.25 8.83E-08 0.3375 1.25 2.28442364786571 0.3375 1.25 1.70E-06 0.3375 1.25 0.000108636098088893 0.3375 1.25 4.81E-05 0.3375 1.25 0.000402850352628663 0.3375 1.25 0.0986000772292036 0.3375 1.25 -0.256762601007456 0.3375 1.25 0.00120461260946682 0.3375 1.25 0.00103619638189969 0.3375 1.25 0.00403908656257708 0.3375 1.25 0.0161775965775958 0.3375 1.25 0.0159642683911204 0.3375 1.25 1.05E-05 0.3375 1.25 0.000662730351870905 0.3375 1.25 2.96E-06 0.3375 1.25 0.0695928427130309 0.3375 1.25 0.000578971425508028 0.3375 1.25 1.50E-07 0.3375 1.25 0.00207460508354061 0.3375 1.25 4.36E-13
77 0.326 1.26 0.00697128692599931 0.326 1.26 0.000739479621650477 0.326 1.26 5.31E-08 0.326 1.26 -0.76001955205807 0.326 1.26 1.89E-06 0.326 1.26 0.000112494451991145 0.326 1.26 4.07E-05 0.326 1.26 0.000302265867219031 0.326 1.26 0.124612589108129 0.326 1.26 0.246049595778052 0.326 1.26 0.00143945594596803 0.326 1.26 0.001001770392237 0.326 1.26 0.000848294489528151 0.326 1.26 0.0151397329603135 0.326 1.26 0.0162160042724817 0.326 1.26 3.16E-05 0.326 1.26 0.000633351428960504 0.326 1.26 2.59E-06 0.326 1.26 0.0687930826940904 0.326 1.26 0.000713094626924295 0.326 1.26 1.23E-06 0.326 1.26 0.00223489858733735 0.326 1.26 2.67E-13
78 0.3145 1.27 0.00645829409358055 0.3145 1.27 0.000788927797905554 0.3145 1.27 1.72E-07 0.3145 1.27 -0.612845425453243 0.3145 1.27 2.94E-06 0.3145 1.27 9.10E-05 0.3145 1.27 3.83E-05 0.3145 1.27 0.000264781587752213 0.3145 1.27 0.105661869080697 0.3145 1.27 1.90068885062244 0.3145 1.27 0.00140675822061647 0.3145 1.27 0.000785755100819424 0.3145 1.27 0.000706645779954951 0.3145 1.27 0.0192073611007928 0.3145 1.27 0.0156437341157957 0.3145 1.27 1.08E-05 0.3145 1.27 0.000778618216401228 0.3145 1.27 2.45E-06 0.3145 1.27 0.0859523063769392 0.3145 1.27 0.000778123176590728 0.3145 1.27 1.08E-06 0.3145 1.27 0.00162831383025708 0.3145 1.27 5.30E-13
79 0.303 1.28 0.00602676604881848 0.303 1.28 0.000697871727467932 0.303 1.28 9.04E-08 0.303 1.28 0.163404042342727 0.303 1.28 1.91E-06 0.303 1.28 9.56E-05 0.303 1.28 5.15E-05 0.303 1.28 0.000304023394411327 0.303 1.28 0.0900894241996808 0.303 1.28 0.221117108752873 0.303 1.28 0.00109586616302356 0.303 1.28 0.000803932296319454 0.303 1.28 0.00220880160607667 0.303 1.28 0.0182430366586369 0.303 1.28 0.0148433777426129 0.303 1.28 4.42E-05 0.303 1.28 0.000676511459318583 0.303 1.28 2.58E-06 0.303 1.28 0.0808737305230963 0.303 1.28 0.00068310223011201 0.303 1.28 4.22E-07 0.303 1.28 0.00247561203755495 0.303 1.28 1.46E-13
80 0.2915 1.29 0.0066008400092705 0.2915 1.29 0.000680386252827287 0.2915 1.29 5.11E-08 0.2915 1.29 -0.856980353015534 0.2915 1.29 1.55E-06 0.2915 1.29 8.76E-05 0.2915 1.29 4.06E-05 0.2915 1.29 0.000550720406974146 0.2915 1.29 0.0964772695136862 0.2915 1.29 2.25106294549709 0.2915 1.29 0.00114311221736566 0.2915 1.29 0.000755000091089508 0.2915 1.29 0.00159720720524573 0.2915 1.29 0.0170994942639959 0.2915 1.29 0.015318624103403 0.2915 1.29 1.12E-05 0.2915 1.29 0.000547350990801334 0.2915 1.29 2.81E-06 0.2915 1.29 0.0503265735868691 0.2915 1.29 0.000660397080147945 0.2915 1.29 5.50E-07 0.2915 1.29 0.0021133582562765 0.2915 1.29 2.33E-13
81 0.28 1.3 0.00665530527672798 0.28 1.3 0.000716404684765789 0.28 1.3 9.43E-08 0.28 1.3 0.190327413769096 0.28 1.3 1.60E-06 0.28 1.3 0.000100610743589539 0.28 1.3 3.37E-05 0.28 1.3 0.000263929316940235 0.28 1.3 0.114850233626841 0.28 1.3 -2.7308402214692 0.28 1.3 0.00101980723919661 0.28 1.3 0.00116352917857528 0.28 1.3 0.000804255922330436 0.28 1.3 0.0161366165188795 0.28 1.3 0.01438014822019 0.28 1.3 2.47E-05 0.28 1.3 0.000575149123279081 0.28 1.3 2.89E-06 0.28 1.3 0.0581188077040365 0.28 1.3 0.00135661396612543 0.28 1.3 1.61E-07 0.28 1.3 0.00292031212747222 0.28 1.3 2.55E-13
82 0.2685 1.31 0.00600440817303295 0.2685 1.31 0.000819137526146592 0.2685 1.31 1.43E-07 0.2685 1.31 -0.151308618513128 0.2685 1.31 2.86E-06 0.2685 1.31 8.09E-05 0.2685 1.31 3.92E-05 0.2685 1.31 0.000251865976964755 0.2685 1.31 0.11400231641844 0.2685 1.31 0.444674052734142 0.2685 1.31 0.00155011888828212 0.2685 1.31 0.000778511008201596 0.2685 1.31 0.000774963360891303 0.2685 1.31 0.0164170395009779 0.2685 1.31 0.0139944554872171 0.2685 1.31 1.47E-05 0.2685 1.31 0.00054167742519298 0.2685 1.31 3.02E-06 0.2685 1.31 0.0640998998733795 0.2685 1.31 0.000598306739650269 0.2685 1.31 9.43E-08 0.2685 1.31 0.00437519357124747 0.2685 1.31 1.66E-13
83 0.257 1.32 0.00655729468684957 0.257 1.32 0.000667235757507063 0.257 1.32 6.36E-08 0.257 1.32 -0.583810802108423 0.257 1.32 2.78E-06 0.257 1.32 8.40E-05 0.257 1.32 4.78E-05 0.257 1.32 0.000405573990241732 0.257 1.32 0.109044218244143 0.257 1.32 26.0953016313325 0.257 1.32 0.000966223152231116 0.257 1.32 0.000755443946386274 0.257 1.32 0.000837215371598692 0.257 1.32 0.0166895283698165 0.257 1.32 0.0155224667941722 0.257 1.32 1.64E-05 0.257 1.32 0.000697601596338699 0.257 1.32 2.98E-06 0.257 1.32 0.0690429606179295 0.257 1.32 0.000433549436237211 0.257 1.32 3.33E-07 0.257 1.32 0.00367853358324466 0.257 1.32 3.64E-13
84 0.2455 1.33 0.00598500884997283 0.2455 1.33 0.000757994448288326 0.2455 1.33 7.06E-08 0.2455 1.33 0.171323334670953 0.2455 1.33 9.46E-07 0.2455 1.33 0.000119085068668759 0.2455 1.33 3.61E-05 0.2455 1.33 0.000273437168490467 0.2455 1.33 0.150279932935682 0.2455 1.33 0.167425570071964 0.2455 1.33 0.0013671649919659 0.2455 1.33 0.000728870063265687 0.2455 1.33 0.00270168572715614 0.2455 1.33 0.0164639145022433 0.2455 1.33 0.0138434630712921 0.2455 1.33 8.50E-06 0.2455 1.33 0.000735626653207839 0.2455 1.33 2.60E-06 0.2455 1.33 0.0665616856016106 0.2455 1.33 0.000304091665979011 0.2455 1.33 3.01E-07 0.2455 1.33 0.0012904434511534 0.2455 1.33 1.57E-13
85 0.234 1.34 0.0055457408603494 0.234 1.34 0.000375059787684313 0.234 1.34 1.27E-07 0.234 1.34 4.80695239515718 0.234 1.34 1.77E-06 0.234 1.34 0.000114177908572117 0.234 1.34 4.13E-05 0.234 1.34 0.000372543334440748 0.234 1.34 0.117462951501923 0.234 1.34 3.06961109836415 0.234 1.34 0.000880084371445676 0.234 1.34 0.000385659662756139 0.234 1.34 0.00221726739038574 0.234 1.34 0.0163063785723883 0.234 1.34 0.0148478146987329 0.234 1.34 1.39E-05 0.234 1.34 0.000581867654339189 0.234 1.34 2.57E-06 0.234 1.34 0.0756784026291772 0.234 1.34 0.000403180595937816 0.234 1.34 1.02E-07 0.234 1.34 0.00261733728183715 0.234 1.34 3.70E-13
86 0.2225 1.35 0.00600830357719555 0.2225 1.35 0.000444322515938279 0.2225 1.35 7.75E-08 0.2225 1.35 -0.112056153207209 0.2225 1.35 1.60E-06 0.2225 1.35 9.33E-05 0.2225 1.35 5.63E-05 0.2225 1.35 0.000140392124028655 0.2225 1.35 0.116609633241015 0.2225 1.35 0.800680667118961 0.2225 1.35 0.000749438491284307 0.2225 1.35 0.0011311045266604 0.2225 1.35 0.000583359124293297 0.2225 1.35 0.0134427452549862 0.2225 1.35 0.0143198079202872 0.2225 1.35 2.00E-05 0.2225 1.35 0.000584203559940106 0.2225 1.35 3.09E-06 0.2225 1.35 0.0607790015310375 0.2225 1.35 0.000344916465370556 0.2225 1.35 2.88E-07 0.2225 1.35 0.00288165501388256 0.2225 1.35 3.08E-12
87 0.211 1.36 0.00602935068898033 0.211 1.36 0.000422769368170957 0.211 1.36 5.87E-08 0.211 1.36 0.13995815692581 0.211 1.36 1.24E-06 0.211 1.36 0.000105320636861507 0.211 1.36 5.71E-05 0.211 1.36 0.00020060889168538 0.211 1.36 0.110515557259546 0.211 1.36 -0.594457473313985 0.211 1.36 0.000629969740109307 0.211 1.36 0.000504850338960078 0.211 1.36 0.000679928983634683 0.211 1.36 0.0151609771645755 0.211 1.36 0.0164939045058006 0.211 1.36 1.25E-05 0.211 1.36 0.000546792199573813 0.211 1.36 2.74E-06 0.211 1.36 0.0645604472855214 0.211 1.36 0.000242284647022492 0.211 1.36 1.58E-06 0.211 1.36 0.00365006586983285 0.211 1.36 2.26E-13
88 0.1995 1.37 0.0067135046828931 0.1995 1.37 0.000405439388823692 0.1995 1.37 7.08E-08 0.1995 1.37 -0.141871910296366 0.1995 1.37 8.74E-07 0.1995 1.37 0.000102708724449466 0.1995 1.37 4.58E-05 0.1995 1.37 0.000112538821308171 0.1995 1.37 0.10472689369204 0.1995 1.37 18.4364480267698 0.1995 1.37 0.000479469051334491 0.1995 1.37 0.000528598294757378 0.1995 1.37 0.000541478899920826 0.1995 1.37 0.0131362345622236 0.1995 1.37 0.0143176731153262 0.1995 1.37 1.70E-05 0.1995 1.37 0.000765239016389368 0.1995 1.37 2.89E-06 0.1995 1.37 0.0461284603308758 0.1995 1.37 0.000457457693338366 0.1995 1.37 2.44E-07 0.1995 1.37 0.00177717095743076 0.1995 1.37 1.97E-13
89 0.188 1.38 0.00633547989325406 0.188 1.38 0.000400081560970727 0.188 1.38 1.12E-07 0.188 1.38 0.471122754635457 0.188 1.38 1.09E-06 0.188 1.38 0.000116214431009053 0.188 1.38 4.40E-05 0.188 1.38 0.000207015070816316 0.188 1.38 0.0996489622662504 0.188 1.38 0.762565890089755 0.188 1.38 0.000306167435104712 0.188 1.38 0.000760928694670129 0.188 1.38 0.000781482624310201 0.188 1.38 0.0148063900647494 0.188 1.38 0.0154529792242398 0.188 1.38 1.29E-05 0.188 1.38 0.000652815287681346 0.188 1.38 2.09E-06 0.188 1.38 0.0496221856749272 0.188 1.38 0.000482305357534114 0.188 1.38 1.29E-06 0.188 1.38 0.00289813438633757 0.188 1.38 4.31E-13
90 0.1765 1.39 0.00603822024576243 0.1765 1.39 0.000404315219271265 0.1765 1.39 5.77E-08 0.1765 1.39 -0.241641128017115 0.1765 1.39 6.13E-07 0.1765 1.39 0.00010551767029144 0.1765 1.39 5.02E-05 0.1765 1.39 0.000130800166196126 0.1765 1.39 0.115689426755506 0.1765 1.39 0.97164204876308 0.1765 1.39 0.000582527042742297 0.1765 1.39 0.0004974057771767 0.1765 1.39 0.00153737808041725 0.1765 1.39 0.014439257388619 0.1765 1.39 0.0145427523592026 0.1765 1.39 1.14E-05 0.1765 1.39 0.000537110065624889 0.1765 1.39 3.85E-06 0.1765 1.39 0.0572056666591341 0.1765 1.39 0.000544797707603131 0.1765 1.39 7.32E-07 0.1765 1.39 0.00281946955758375 0.1765 1.39 6.61E-13
91 0.165 1.4 0.0050838866675454 0.165 1.4 0.000398732634899111 0.165 1.4 1.24E-07 0.165 1.4 0.469206261574047 0.165 1.4 4.71E-07 0.165 1.4 0.000113038971978579 0.165 1.4 3.60E-05 0.165 1.4 8.84E-05 0.165 1.4 0.118392344804482 0.165 1.4 0.515639260987108 0.165 1.4 0.000640139434483314 0.165 1.4 0.000588669460921919 0.165 1.4 0.00135241903689847 0.165 1.4 0.0147137248444447 0.165 1.4 0.0141115679747175 0.165 1.4 1.51E-05 0.165 1.4 0.000547044853211224 0.165 1.4 2.78E-06 0.165 1.4 0.0660356129017798 0.165 1.4 0.00047594906426896 0.165 1.4 2.82E-07 0.165 1.4 0.0010972674317147 0.165 1.4 2.17E-13
92 0.1535 1.41 0.00605059299806774 0.1535 1.41 0.000437992707926096 0.1535 1.41 8.77E-08 0.1535 1.41 -1.21481957249098 0.1535 1.41 6.96E-07 0.1535 1.41 0.000115982937558946 0.1535 1.41 7.59E-05 0.1535 1.41 0.000120273496672922 0.1535 1.41 0.109459004098567 0.1535 1.41 -0.966567266047904 0.1535 1.41 0.000844856234218536 0.1535 1.41 0.000583924408632565 0.1535 1.41 0.00242656101620491 0.1535 1.41 0.0158972482956906 0.1535 1.41 0.0154010500779259 0.1535 1.41 9.12E-06 0.1535 1.41 0.000632524516571122 0.1535 1.41 2.74E-06 0.1535 1.41 0.0565523984825015 0.1535 1.41 0.000296269657925746 0.1535 1.41 1.10E-07 0.1535 1.41 0.000738568187848186 0.1535 1.41 5.13E-13
93 0.142 1.42 0.00646287920157232 0.142 1.42 0.000451896697977637 0.142 1.42 1.45E-07 0.142 1.42 0.241719316501655 0.142 1.42 1.30E-06 0.142 1.42 0.000110878846831133 0.142 1.42 6.80E-05 0.142 1.42 0.00022119065025038 0.142 1.42 0.103443792402428 0.142 1.42 0.242828330513325 0.142 1.42 0.000411151827783056 0.142 1.42 0.000658006874959678 0.142 1.42 0.000701523834850635 0.142 1.42 0.0146949874090699 0.142 1.42 0.0141759139805922 0.142 1.42 7.82E-06 0.142 1.42 0.000436134378017555 0.142 1.42 2.65E-06 0.142 1.42 0.0575871473662842 0.142 1.42 0.000344249302582648 0.142 1.42 2.08E-07 0.142 1.42 0.00291133057953618 0.142 1.42 2.83E-13
94 0.1305 1.43 0.00677916867682787 0.1305 1.43 0.000435479068626755 0.1305 1.43 5.65E-08 0.1305 1.43 0.43885745526832 0.1305 1.43 4.48E-07 0.1305 1.43 0.000113203932239981 0.1305 1.43 3.12E-05 0.1305 1.43 8.35E-05 0.1305 1.43 0.10567549280934 0.1305 1.43 -0.47682748027856 0.1305 1.43 0.000451552867885076 0.1305 1.43 0.00046081433099068 0.1305 1.43 0.000634022618619855 0.1305 1.43 0.0127020793753493 0.1305 1.43 0.014732791594273 0.1305 1.43 3.97E-05 0.1305 1.43 0.000500485691926202 0.1305 1.43 2.36E-06 0.1305 1.43 0.0493205654247109 0.1305 1.43 0.000206315577372824 0.1305 1.43 1.23E-07 0.1305 1.43 0.00327620859071977 0.1305 1.43 2.52E-13
95 0.119 1.44 0.00532391126359915 0.119 1.44 0.000370882599301028 0.119 1.44 6.65E-08 0.119 1.44 -0.257799031296171 0.119 1.44 1.48E-06 0.119 1.44 8.87E-05 0.119 1.44 5.62E-05 0.119 1.44 0.000238719333428579 0.119 1.44 0.0965393589736214 0.119 1.44 0.333542313933607 0.119 1.44 0.00038177796387824 0.119 1.44 0.000452140519269286 0.119 1.44 0.000446350470344515 0.119 1.44 0.0145391541047895 0.119 1.44 0.0151030521237331 0.119 1.44 5.40E-06 0.119 1.44 0.000545169360307755 0.119 1.44 3.03E-06 0.119 1.44 0.0958513731603587 0.119 1.44 0.000325534884591544 0.119 1.44 3.02E-07 0.119 1.44 0.00257041166319392 0.119 1.44 3.64E-13
96 0.1075 1.45 0.00551439528930405 0.1075 1.45 0.000330371831863335 0.1075 1.45 8.72E-08 0.1075 1.45 0.384161388705331 0.1075 1.45 7.31E-07 0.1075 1.45 9.69E-05 0.1075 1.45 5.51E-05 0.1075 1.45 0.000118728159807697 0.1075 1.45 0.104805289891747 0.1075 1.45 -1.20685706590553 0.1075 1.45 0.00073788740124422 0.1075 1.45 0.000541924372032331 0.1075 1.45 0.0005936639033785 0.1075 1.45 0.0145805500867887 0.1075 1.45 0.0131508854560509 0.1075 1.45 1.70E-05 0.1075 1.45 0.000581631949943075 0.1075 1.45 3.09E-06 0.1075 1.45 0.0605984413688252 0.1075 1.45 0.000318702203247901 0.1075 1.45 9.15E-08 0.1075 1.45 0.00189538462335587 0.1075 1.45 1.96E-13
97 0.0960000000000001 1.46 0.00564989298577988 0.0960000000000001 1.46 0.000386893446669015 0.0960000000000001 1.46 7.49E-08 0.0960000000000001 1.46 2.89435938017315 0.0960000000000001 1.46 1.04E-06 0.0960000000000001 1.46 0.000114667263726687 0.0960000000000001 1.46 4.33E-05 0.0960000000000001 1.46 0.000122894839781165 0.0960000000000001 1.46 0.0983121341518438 0.0960000000000001 1.46 0.165212463073258 0.0960000000000001 1.46 0.000590582379616544 0.0960000000000001 1.46 0.000424980716613498 0.0960000000000001 1.46 0.000369808601221815 0.0960000000000001 1.46 0.0143477775564452 0.0960000000000001 1.46 0.0152669204049715 0.0960000000000001 1.46 1.20E-05 0.0960000000000001 1.46 0.000938689343488127 0.0960000000000001 1.46 2.42E-06 0.0960000000000001 1.46 0.0606975853755626 0.0960000000000001 1.46 0.000329162612757794 0.0960000000000001 1.46 1.31E-07 0.0960000000000001 1.46 0.00107782959574599 0.0960000000000001 1.46 2.22E-13
98 0.0845 1.47 0.00546830511762426 0.0845 1.47 0.00042477265726309 0.0845 1.47 9.17E-08 0.0845 1.47 0.26567989118476 0.0845 1.47 7.68E-07 0.0845 1.47 0.00011762422179604 0.0845 1.47 2.33E-05 0.0845 1.47 0.000142943739011146 0.0845 1.47 0.0998806881759346 0.0845 1.47 0.305852132844573 0.0845 1.47 0.00057991627266188 0.0845 1.47 0.000531800799133587 0.0845 1.47 0.000173690185871852 0.0845 1.47 0.013437372236741 0.0845 1.47 0.0143190268725759 0.0845 1.47 1.39E-05 0.0845 1.47 0.00044699068162265 0.0845 1.47 2.73E-06 0.0845 1.47 0.0535662475861248 0.0845 1.47 0.000214573972828269 0.0845 1.47 5.10E-07 0.0845 1.47 0.00144193137269652 0.0845 1.47 7.49E-13
99 0.073 1.48 0.00586071316196335 0.073 1.48 0.000394648215036973 0.073 1.48 7.60E-08 0.073 1.48 -0.166379000860144 0.073 1.48 5.58E-07 0.073 1.48 9.77E-05 0.073 1.48 3.54E-05 0.073 1.48 7.37E-05 0.073 1.48 0.105512276282736 0.073 1.48 0.141058590163327 0.073 1.48 0.000433296826110538 0.073 1.48 0.000339059311440336 0.073 1.48 0.000415926210961934 0.073 1.48 0.0149247150288255 0.073 1.48 0.0135159025761212 0.073 1.48 7.16E-06 0.073 1.48 0.000575307690725562 0.073 1.48 2.33E-06 0.073 1.48 0.0716800266114029 0.073 1.48 0.000267570320417359 0.073 1.48 4.67E-07 0.073 1.48 0.00256381351145664 0.073 1.48 6.66E-13
100 0.0615000000000001 1.49 0.0059738131653317 0.0615000000000001 1.49 0.000411245892231885 0.0615000000000001 1.49 8.76E-08 0.0615000000000001 1.49 -0.209302090726414 0.0615000000000001 1.49 2.58E-07 0.0615000000000001 1.49 0.000105349212877074 0.0615000000000001 1.49 4.11E-05 0.0615000000000001 1.49 0.000128446971650443 0.0615000000000001 1.49 0.0957026161510572 0.0615000000000001 1.49 -0.187250161840496 0.0615000000000001 1.49 0.000480636282466482 0.0615000000000001 1.49 0.000550319970836486 0.0615000000000001 1.49 0.000789840195227795 0.0615000000000001 1.49 0.0131084491296456 0.0615000000000001 1.49 0.0139063172708994 0.0615000000000001 1.49 5.21E-06 0.0615000000000001 1.49 0.000685847626124326 0.0615000000000001 1.49 2.63E-06 0.0615000000000001 1.49 0.0542088563731356 0.0615000000000001 1.49 0.000542296607378591 0.0615000000000001 1.49 1.08E-06 0.0615000000000001 1.49 0.00107617660324491 0.0615000000000001 1.49 1.28E-13


==> foo1.dat <==
%% LaTeX2e file `foo1.dat'
%% generated by the `filecontents' environment
%% from source `FGCS_21.11.25' on 2025/11/21.
%%
Diver-f1 Conver-f1 Diver-f2 Conver-f2 Diver-f3 Conver-f3 Diver-f4 Conver-f4  Diver-f5 Conver-f5 Diver-f6 Conver-f6 Diver-f7 Conver-f7 Diver-f8 Conver-f8 Diver-f9 Conver-f9 Diver-f10 Conver-f10 Diver-f11 Conver-f11 Diver-f12 Conver-f12 Diver-f13 Conver-f13 Diver-f14 Conver-f14 Diver-f15 Conver-f15 Diver-f16 Conver-f16 Diver-f17 Conver-f17 Diver-f18 Conver-f18 Diver-f19 Conver-f19 Diver-f20 Conver-f20 Diver-f21 Conver-f21 Diver-f22 Conver-f22 Diver-f23 Conver-f23 label
91.6752680413515 72.9244670336266 19.4703227678272 12.5396173156934 7.54831028725018 5.16627164430171 29.9500373148497 25.3616361219075 29.0465741870526 22.2541760186362 43.3864501036642 32.3437344004466 1862.96999946966 1497.60928309663 28.8054198070762 22.1730402304838 4.68629949887986 3.50731500862534 8.88521121309595 7.23906487325328 15.6095860533062 12.0263460372853 17.0341259613142 13.1513053249564 6.12942143539027 4.70843358894575 15.4180632789209 12.2137413098458 13.4903457005144 10.267869588911 23.208507252989 19.079093280113 272.329394166135 214.906041263449 1338.1757765276 1053.18699549696 11.9480751418677 9.66982458899711 15.832269889595 12.1225184512647 3.81270997485899 2.63198616987778 34.0222125813648 28.3453812683881 22.9722905302332 18.2427655783257 1
69.1014394367601 49.6575072972747 12.5589708240741 7.91929430587992 5.71528429301699 3.85165925170856 23.1318810752802 19.1311541066066 28.0297559897028 20.603163295022 32.0403261620541 23.9065289575074 1018.11046115401 814.441659942854 28.4242353729721 20.746515078215 4.66350014775192 3.44468689529109 9.1897837812453 7.18881015681001 11.2485285475324 8.53001257969058 14.1275246998961 10.6403972683318 6.19529253554432 4.62812517891015 14.2858880057856 10.6045160744225 16.7133555423777 13.4098801375907 19.016102200425 14.1125820726042 202.827270654964 155.00205116215 1247.77850897487 998.79508017461 10.6001873456213 7.72670842948509 13.2182713213306 9.94717568975085 3.67479799432577 2.64090739983352 20.7761227867338 15.2123046088452 20.4230306324424 16.0630645363402 2
68.7690342306634 51.0769421849828 21.2214175728349 14.4004729230985 6.93086114306395 4.55915305675929 15.3762742844487 11.4203252033813 24.6226206742181 18.4775340530166 34.4659753392815 25.9287960077942 1398.02920013546 1077.80596650392 19.9361033886712 16.4201002682335 4.37387346615405 3.20833799398621 8.78761401317938 7.0172533596689 14.7156075634452 10.7029417975728 12.584239224233 9.55075884238185 6.16934970655001 4.6637062391036 14.5370509461084 11.191350301301 15.3879241102668 11.6290528239957 22.0095795493237 16.0006269958097 222.376738761212 165.73580539637 1376.78989178372 1076.47104505784 11.3641410156122 8.5217492405705 14.6644613293796 10.3949351515619 3.34856123527908 2.26366440897607 27.3973905851817 21.7457868145429 22.0183096123646 16.6365675674599 3
72.1922919504919 51.2754267138584 15.1289720309095 9.99839121741042 5.05703431918055 3.45746294962488 12.5648424316424 8.75196687705943 22.1373301168956 16.8210042659462 36.1079138893073 25.5722152108164 1189.05236620193 853.144168078734 26.6251075076016 20.1228506451065 4.45090554276042 3.36146823523486 8.15084378074478 6.43371201765179 15.1383218265548 11.0625293256624 17.7678182506304 12.4706576078147 5.91458553438178 4.46603409223712 14.0565626764883 10.162352640546 12.2895022244301 8.86240228673734 20.5903662157506 14.4901838050606 183.166578824597 141.683295553818 1212.89398447904 936.423810531648 10.1426687922817 7.86558630223119 10.9000124734739 7.84719950703069 3.00855405012444 2.04235363907566 22.0859157160118 15.8691402758314 19.0119449270792 15.5298289602814 4
61.0540534439392 38.9124321421826 18.6116309465364 12.6655390094543 6.01156032904519 4.16957703626254 10.0714842425464 7.02634354346909 26.5483092536497 18.9594958138216 31.0123691463479 24.3603281882287 1324.17163159263 894.084952244269 23.4211165790101 16.4991814885145 4.58829657029816 3.33325347668399 7.76466259297003 6.04857001906036 13.6723170991987 10.2127823897074 14.3065247760531 10.4989762439892 6.10209537193839 4.64137780108413 14.1103898649789 9.89592386445925 15.8292450695273 11.4668956699149 13.6170618638113 9.71080136481956 186.995164976048 124.538458682374 906.83104698586 587.438561013221 10.7559039301548 7.77667127533893 14.7122077151015 10.6113663933161 2.54139260092238 1.9212611604272 25.6048565770969 17.7187909243965 17.2126377897582 13.2624376852089 5
74.0130666749797 48.634713093585 21.9236290334973 14.1273292743141 6.24870194788312 4.1941116517891 9.57482634757571 6.79664019452775 19.9992300954486 13.6346173706112 31.8597051616126 22.6632740229058 1361.15089165941 923.496813347276 19.5301491333783 13.2259086169804 4.22289903800314 3.1707629134669 8.19446467803182 6.76539580174924 12.9804090704413 9.13153275172897 13.3974812993954 9.74702704344294 6.00430591542457 4.47458752510311 12.8063946460227 8.92363304204632 14.3821000310319 10.4072224800479 20.7301218220031 15.3683193438712 247.99411204565 171.905593794538 1175.61924866588 833.19382414108 10.6980369047945 7.70347982437217 16.0974664766889 11.488543897877 3.06829219393107 2.13029803594173 20.7566259054692 17.001296121486 20.0296208002416 14.8589953069214 6
68.4771647598925 47.9261640456422 16.1327967163189 10.3079034219529 6.06209123256597 4.01506186672838 9.82820015568731 6.84558916409763 24.6745382446689 16.9422420860286 36.6905887359191 25.5032595796914 954.168928863768 630.882034836839 20.2440772739314 13.7571034420003 4.19081320849506 3.0125653213825 7.90984727433522 6.24759535159522 14.0266617839025 10.1903972476727 15.6349060250519 12.1303671613901 5.9784966573549 4.46805443758722 16.5631867183615 11.7331603796254 15.4689015022635 11.02848983598 21.5758008779436 15.3204479148988 195.765205723809 136.831392410336 818.481792119616 534.80459500868 10.4433932622168 7.56373711280057 15.8873948293717 11.1799644612411 3.34696891151667 2.38029017952206 22.4892898891399 15.8422766537697 20.8324362865138 17.0128958388238 7
68.787614919237 46.1363206845278 17.3441451242948 11.5598867281118 5.61365858675561 3.78216506541502 10.9920945218596 9.37222319473121 21.396102870543 15.1434553017598 32.3413170537512 23.2756707378352 1379.18257938576 985.935015174512 25.4330748228809 18.326736165013 4.70637613157538 3.52965686507939 7.95831325208034 6.17512813270174 14.480232084346 10.3226332813681 14.7864066120389 10.3929118810865 6.16766492307798 4.65092227824316 12.0877258095857 8.56386184756738 14.5142407574839 10.187386039907 19.5249293319583 13.888990165566 223.271827034099 153.24983302546 859.818475551681 536.692046036459 9.96476115937672 7.63241759066625 14.9724521824007 10.2913095260105 2.75771727022759 1.92924864898873 21.6435419182796 15.5085910860212 20.3434483005538 14.8572282004928 8
65.5568979068523 45.5994483500226 21.4882588196709 14.2302675218644 5.3832173365563 3.62089192614174 10.8475423803636 8.05785758622711 22.8110600999676 15.3395338744286 33.0437032233471 22.1358947371967 1024.50534965024 792.191698605826 17.3017423926643 11.6705284758264 4.56916893877842 3.41384323149922 8.03403486121609 6.69170503363915 13.5203301290989 9.56742199307805 12.8643158146431 9.66861893969574 5.94504390522562 4.51275471675484 16.8510215075172 11.807084608121 12.906701978782 9.15822991638359 17.4143335006242 12.1414524629033 180.790801965014 134.524939180778 996.087707316319 700.859521524002 10.6267902293867 8.12729496018818 13.9356645994273 9.93630835089031 3.02644749467828 2.06832666372152 17.2870425922076 12.4929508402232 18.7164824500982 13.8793997075098 9
67.5079585483362 45.5761284862453 17.5344074477433 11.5482048877995 5.64525495274456 3.98624454606195 9.97740135168645 7.19629551539935 26.72677081409 18.5739286341487 37.2302458677873 28.609415391077 1507.25761384996 1067.08182490304 20.6352505917107 14.2215765137174 4.39243633278714 3.41287414324247 8.28296721527718 6.83861620259839 13.3635346749825 9.3163775584476 12.5150454427848 8.86707911446514 5.82039927661366 4.33216150339799 15.9879414366539 11.5857601376839 13.3191720371966 9.5410417134333 17.624619604612 11.8155788180498 177.801021283455 115.679467746851 1219.34837527755 916.574186569522 11.1691123888857 8.83946034674264 15.4203125805604 11.4383243544519 3.16624395607555 2.21997965700019 22.5653370305987 15.8066070966119 16.3363997563078 12.621989937322 10
61.351189871285 49.168050670031 17.339565060397 11.1251867665421 7.14892109548421 4.80105597156161 10.1003998865474 7.01424964871141 21.6731606592852 14.1135847297989 41.2264014601061 29.1766797797208 1128.78394228987 721.550169181982 19.8873466337506 14.452415553009 4.36935716527105 3.1880040372826 7.33971588611185 5.7819648119527 14.1739309019064 9.83896990680332 11.3761585359175 7.99077686258162 5.98153066290887 4.62829289189063 15.4405110628871 11.2717728496584 13.5999933090773 9.89724849123027 18.4351482639267 13.4920556828124 199.289555562885 130.236586650768 861.021810739356 785.81651175852 10.6442969064133 8.23101878000302 13.0737237326392 9.14718634528435 3.40884804782538 2.33505194508656 28.6821312089064 22.5218836310466 18.2609214949867 14.9989786965755 11
64.9308635838258 46.4980552953917 16.7537952593657 11.5200553487681 5.08607985800261 3.56080384345838 9.17388401283411 6.5148817139176 16.1040622942186 10.7776303463228 40.4369873523212 27.1110709492354 1011.70707863418 638.293686734682 22.826789796734 16.0483640290136 4.22417305227636 3.0948305377219 8.4873486381109 6.83791827983318 12.5117387680697 9.16642061772161 12.7875316710638 9.02160829984495 5.69557938291755 4.23990648394549 13.1049383040814 9.18483807224334 12.5459977884771 8.98381065603259 17.8435152900878 12.490155590494 176.676426014681 111.718724647938 1148.17819984915 932.299763138898 10.3735143850712 8.72927213111035 15.9760376865548 11.4800435478313 3.40623859865137 2.30247190883401 21.6352489943181 15.6800654559815 23.1023937006757 19.5201195950984 12
78.5899337910754 51.9312390654811 15.2323458289866 10.1746427302301 5.39711176118369 3.60753087166993 8.97492765279909 6.33164234483086 27.409355057886 18.8729472612903 31.2086552023807 20.6271885393238 1109.8380058555 739.714084792164 19.0606119019085 12.9335429546568 4.36580534332197 3.33712698286827 7.93381727783309 6.45012838984692 13.3025694265862 9.27031691131325 12.870733794927 9.21851858130609 5.86525743198905 4.47178888782042 14.6838628576413 10.3123412153326 12.6470497567848 9.53290416754636 12.5888000993363 8.97581911441127 165.250027597195 112.874242119058 1030.99518231376 899.80190284389 9.67199766060182 7.61858093039369 13.1485176875177 9.12228233694877 3.17765955302693 2.2019796721388 24.967533076915 21.4774296203907 20.0428477758763 15.2398012702166 13
85.7921583457891 58.8134777875808 15.1530219641718 9.3456983817317 6.16481215093891 4.5072169170786 8.88267389771101 6.21421245494639 23.8841312835587 16.1885221374547 43.1085025017786 30.3250951610673 1153.72696205705 749.521984604343 22.3503490249313 15.0711829093544 4.15001291703389 3.01724524210239 8.11485163775319 6.72878695602948 13.6404425261427 9.61642583792012 12.9240769920483 9.01586679356469 5.83327581420708 4.28291187959182 12.5772146129228 9.05512315826323 13.7606141967882 9.87722769315336 20.9633072761356 16.2017526967068 205.042462048314 133.993016306253 941.625643699191 744.837789435139 11.3119193896968 8.79060396390718 14.5960709964032 10.250888437321 2.81570969633197 2.09288962958048 23.8057456437613 16.1340379130398 23.1342046937071 17.3527094008054 14
60.4899207650704 40.7781160817052 18.5215220653225 12.7554650269419 6.57168207817964 4.44377614088483 8.98349006976763 6.23723602973738 22.0413971312219 15.2073346860283 38.6368171820384 31.4492273714058 1453.67522759467 1018.50093336708 22.7794331770631 17.0073969441885 4.13506108363662 3.05731580684032 7.50852845200514 6.21631976268112 13.2069368184277 9.27511549315131 11.9119179542633 8.38059709522182 5.9539208148216 4.51147385834667 13.5830930081674 9.53875834287844 15.4830501212894 11.671307855358 17.6266451238288 12.1920031955867 213.994036027251 140.495594943119 1447.37916569639 1117.88476794578 10.0883464148678 7.53340650849223 14.668307905488 10.2221329054672 2.62501608607066 1.71981852791777 21.7750266651236 16.1731300515146 22.5152807652574 17.3914446788844 15
74.567661223655 50.8578059508594 22.589140561806 15.6136306132175 5.82464094699992 4.02983308303688 9.28950945868625 6.46721816783384 22.802640040778 16.1975798752703 46.0309062005039 31.3286661130443 1165.81488944185 754.858745615315 23.3756101375218 16.0039754508368 4.17180941902944 3.09972369313325 8.13126748650559 6.69797112090783 13.5770894907666 9.55987651020908 12.410519093357 8.95811366652247 5.95424077237658 4.47029694386857 14.5295113218706 10.2250171030883 14.6564670916571 10.4477514478687 17.2685091690222 11.337365728391 231.423979954905 149.809055427956 975.924425042955 726.133333054348 12.1848483818921 9.41913924307858 14.8715346133412 10.2343992052044 3.45611485797076 2.49868327636754 20.317764816583 13.529792810505 21.0574243357163 16.0216748326065 16
86.5151166081694 57.6656502560912 17.7693259398594 11.9752148605856 5.05464283857682 3.90166015967533 8.68391738012451 6.0472782075263 24.073199929622 16.7925170821366 32.2063912078332 22.8010215642115 1380.3215041702 932.180072687622 25.7294823921986 17.437506408759 3.942946533561 3.02466903066419 7.20679214689216 5.76149926694124 14.2693748338713 9.97014686559607 11.9841029385874 8.48666149987547 5.77828960264308 4.31936292723982 13.4123561414965 9.69652762434535 13.4060940113686 9.45652489151633 18.893328732246 13.2492958637249 195.235141365065 135.036005388406 1000.7535411919 1008.41048121076 10.8798727118584 8.79903244059435 12.883482511934 8.9606203669326 3.55959035896251 2.65284810993685 21.233577011189 14.603283472371 18.5829728355616 15.5006086170054 17
60.6699075797472 38.1666391719643 19.369812554564 13.6493720114446 4.9861714316928 3.44981384991873 8.90500247101543 6.18604140037226 28.1037062332748 18.8300064232694 43.7158501870707 33.2165959085395 1359.1710027019 901.489686317932 19.0450544964516 12.7801879026368 4.29631545020301 3.20699605651312 8.59970119217909 7.36756955261998 14.8888229777982 10.6643142530294 15.9340514946723 11.6856406351753 5.82008978977097 4.37107943299739 12.2565043125861 8.68899126556213 13.1239268469617 9.59571704309579 18.5293293844637 13.0801810253983 207.19965751129 133.831775498995 1155.91043549693 1092.77563557005 10.8594450269054 8.15507202571031 14.2725479999053 10.03550365584 2.9554993411774 2.03977332214413 17.0972284273336 11.5664300991981 15.37256178141 11.0405681985037 18
57.7765521939132 36.7829203762795 17.0663005438662 11.8916451253306 6.22130075264189 4.12233507339822 8.85757593823711 6.14872605379861 27.6459153910189 18.7357799489062 41.8397153438723 30.0577688179344 1273.47570028058 801.400727791749 24.862534039847 17.1748948092989 4.05756742178057 3.02006193802159 8.26038080338447 6.80222203634335 13.5801294546951 9.67029580746975 15.1634504289322 10.4626435344634 5.68428776185473 4.25235574012016 12.4021233091556 8.71388676976654 14.4192686309519 10.2670552455672 16.493121539323 11.3389055928834 196.94365660848 126.004213767441 1373.61627904396 1197.82445022799 10.7510479898704 8.08444112228209 13.9491257227831 9.67290850782563 2.55826978236567 1.72906647929295 21.0424229558765 14.1914329044067 19.737088578857 14.407612875664 19
68.1540219053561 45.5515983316182 15.6793853029105 9.97156714268934 6.27262004151806 4.13030739829472 8.90182446360961 6.2026884374418 24.1047574902922 16.5102975339591 42.0320280709464 31.4670850270362 1224.47837044969 770.711673734355 21.5491187119657 15.0055695624669 4.26060892134881 3.18235185980792 7.94087353782544 6.69531134339779 13.3809925766685 9.74327907106772 14.0899789331459 9.81871989616058 5.80194792451443 4.36935555540774 13.339782956481 9.54136903514767 14.8424549922833 10.9361177347185 19.5283014163223 14.8655124666866 205.746389895649 141.04334056255 1212.64842194776 966.706584490066 10.507805301075 8.45555807277073 14.0350240930887 9.6569630241961 3.20036177815594 2.15992780065407 23.8555456406435 16.5268180687787 16.2414113024341 11.5088493184856 20
78.5725122241505 52.8797577326467 14.1579104041313 9.30371166304296 5.56458840420627 3.95111167315006 9.16721763970847 6.90717135547152 24.0283942020626 17.0399017959424 40.6872998677655 29.0855158286537 1406.10083913787 967.657600723346 24.2118856656148 16.4528009512782 4.13266468055204 3.16733867409348 7.58324383510429 6.29457279220553 12.9647599356524 8.75186315167917 14.3603490611955 10.0080196506716 5.70619634797807 4.23927753643291 12.3135154591735 8.85345223895818 13.2381114544348 9.39647989850982 17.2818898004423 12.2508864718887 190.483270353528 124.566066399799 1019.50292460465 846.349031393977 10.6777835187001 8.81308668096927 11.9802517793648 8.42097281035769 2.74363528110064 1.94046191764819 17.2074865478985 12.5181104338156 20.1288378936238 14.9853276047381 21
82.1305565683234 59.4854708511231 17.0410430027014 11.6598953026849 5.23398957333699 3.78599998098188 9.01280382234915 6.4237454441375 18.8730955101679 12.4654894806812 29.1770184222146 22.8533501546868 1415.90121474434 947.170633923577 20.2029176077099 14.1114092986238 3.96397800906162 2.96716478783421 7.89468891231186 7.02641779603992 14.8075664782408 10.3689147921876 15.9267697240929 11.2711597269545 5.72386437098054 4.3312162757264 14.0663349430258 10.0398015549149 12.4576632203988 8.88519776777415 22.6303059287782 15.5799114126343 220.130424513866 150.199587054979 1201.45711334255 971.716984073825 11.9614448968106 9.09615455686333 12.9248761609738 8.95242036872382 2.5778874377889 1.75012726379582 21.1566530229803 14.9839452199707 19.2883483803759 13.7641651680895 22
81.5600159016662 59.4523600587532 20.0560556345401 13.5743768587936 5.90290813932093 4.05004189003812 8.26822269777125 5.75829685106695 18.581251106871 12.8616481029656 34.122186812118 24.9526032960311 1253.33060208779 836.035501484488 19.1330939834221 13.3266940470949 3.92735352604022 2.92350402373738 7.53366404574095 6.01432649128127 12.0219862068598 8.27078209854602 11.1204822972584 7.73327414247482 5.68047418613606 4.36353706758897 11.5471510530607 8.08585729342611 11.8430241838044 8.37713740807887 19.7053495812296 14.5637388445545 253.816037365377 159.793813065833 1481.55290352212 1203.58494195843 8.89191397865136 6.53325741111807 13.2297543977359 9.33594554373136 2.63004843683423 1.81096951127324 21.5616529329043 15.2342944813885 18.6772159755015 13.8060614843633 23
86.0321672051619 57.9466698982355 18.2742215174071 12.2731901583983 6.19255748144684 4.63880822696618 8.30385059848492 5.83453419414643 24.3356898105816 17.0143803148802 32.1199447027872 21.9697723622475 1333.25604912328 926.499753459394 20.6339465349243 14.1174139148825 4.24764744075003 3.24876062325115 7.36837852866554 5.85135618819033 12.630030295036 9.08985714032233 13.1641114042309 9.24624391516172 5.64975594179642 4.21849321848305 11.2847063146401 8.00851929451736 15.5440179275331 10.9712753715023 18.0548295052478 12.8284613392307 197.506087458928 128.155993330501 1224.41884661017 982.078944538051 10.156313117594 7.14594729061667 15.0921312043606 10.5633421291261 3.48251555198184 2.35133299973137 25.3491818215059 20.9987553695922 18.7340304508286 13.2726640081419 24
68.2002565879446 46.5265416237247 13.7636427136047 9.12544816505459 5.82931352169584 4.60955127845895 8.01326521258596 5.54469176818675 17.4588270613402 12.1222760650974 38.8001420831381 29.2985476913876 1155.69645688204 780.900298750932 19.0484268424234 13.334368271625 3.993033041067 2.9894477730164 7.25560852402165 5.95962765215561 12.1932227409332 8.33871871948765 11.4598899825629 7.84969122370167 5.70104512280394 4.26691105113394 14.50167002548 9.86296080906377 13.3663691606036 9.21502684673974 12.9562604569184 9.57963004686848 266.881704450944 173.57147898097 1123.8907632465 832.250856521279 10.5868377460555 7.98444101575341 13.9156774009801 9.62395341838184 2.84903455388765 2.0411150193654 21.6972440183817 15.0327699733796 13.78532898899 9.9853710263402 25
62.9016483915566 41.6843177391433 16.9550375508491 11.6046422711107 3.46096068206741 2.53176361477747 26.4425686009376 21.1581604272759 21.5272829275882 14.8590210214562 32.8623825489849 23.9458975519342 1325.92027551875 887.156269077806 24.8249758872239 16.8532386065191 4.14101095734481 3.03933436806015 6.34554297895093 4.97899831159654 14.1504323920126 9.83497350564346 13.4190560545073 9.69134172571626 5.51292703623668 4.14788634471636 10.5049994998573 7.44500874635881 12.583329634063 8.86630906877596 15.9642669614909 11.0885875180388 210.900619389673 137.687461396711 1506.77609524207 1387.65877889359 8.22229972037621 6.1191709731967 12.6802256661893 9.11019595633231 2.96871990983832 2.04850974175514 21.4627776815267 14.7746393710592 18.5342559064691 12.6884911003288 26
67.5818021053813 44.8954975032867 22.5194509731993 14.4789708952526 5.36456522612853 3.8178944679046 17.4634052190943 12.2060147488367 26.5685018678045 17.4779964341518 38.4895699670596 26.414820682912 902.969225974551 554.558019719544 17.9468209562092 13.2474647448433 3.95034809074243 2.98656366160398 6.20710228460469 4.77083734550969 12.1907964526876 8.66641588996921 14.4619258290111 10.2032554978048 5.36328864071306 4.03181889829287 12.1572019438966 8.60242211965541 12.6708851433544 8.98653377155736 15.7603053204435 10.9039915844117 232.406592310541 163.535132751863 1122.77696721519 864.795477704075 10.9436774685002 8.30418976152907 12.6569777524514 8.7720532645852 3.63307046440172 2.54900645849803 27.0766387629781 18.5868091571548 17.5718978797614 13.5526395770566 27
65.7079620925587 48.0841730614799 13.8319141364956 8.97475734356545 5.28822181229324 4.19667298384723 14.115611207556 9.4473451649973 17.4499594129999 11.5790632428843 34.4732242093087 23.1769427774874 1491.32393443829 1009.10954495452 27.1210310834685 18.5216983305333 3.95911204930797 2.93964751719955 5.99893787070506 4.68238349621223 13.6767933760379 10.0336031332988 11.6882022101868 8.17657696187774 5.61481323547319 4.15577890914352 12.8002838683661 9.26566192569277 13.3125148472281 9.4116224638347 16.1344910421911 11.4098905427939 155.596265654712 101.09325555694 1101.49715349174 803.342297823003 9.16738822442809 6.95044165569759 15.6615917757335 10.9275471481741 2.67283673202168 2.05519044839261 19.2856819162923 13.4378895129408 18.0126698850675 12.8036678105666 28
80.2182767283663 54.1143638784264 18.2818868848075 11.2938751391371 5.66652295359562 4.0776230723891 10.6293327433026 7.1555559777409 22.4934379996778 15.164751274231 43.228148976196 35.8444742252518 1303.61555290214 870.789267535189 24.2911128270596 17.1736457885775 4.38197073914246 3.38015945783133 5.67268725008386 4.48103754618589 11.292886585509 7.58150316458818 15.1573988027242 10.4020181916462 5.53355292241496 4.2120496484663 14.7969894355353 10.7151588141734 14.6190217485797 10.4701477397137 17.1785501800905 12.4375389731424 190.087725736364 117.693968815049 771.961181373851 536.043665977839 9.34182880600157 6.80560581059937 11.2548437590406 7.70660635290694 3.32135643074761 2.35563904191672 23.1950432107358 15.6892579175001 20.0180116106926 14.4473980024832 29
71.7135757692813 47.4520713421522 17.3732766341183 11.2237355938621 6.00890802449229 4.31802881085517 8.8790544457834 6.14782842375268 24.1122556912465 16.4245892765668 43.7273629559558 31.6866131971537 1356.40057942152 910.215400055513 23.1570588314286 16.7663476847262 3.76613672689523 2.89952858655275 7.76807564511073 6.64200636735087 14.4325356569365 10.1684620676082 12.2336034665243 8.56985519827405 5.52103059193338 4.29278465238706 14.3171044753618 10.2869244715441 11.891558470904 8.44352929857261 17.8357941727779 11.9489589872768 226.342078156157 150.899890966238 1081.65826560487 910.88564970266 10.288933125564 8.95814510127904 12.3085139180838 8.52302215505998 2.29051858514203 1.61746278600031 22.1640082960151 15.768504313691 15.7273638713253 11.3550398555196 30
62.7775663575594 39.1513502802103 17.2227701258502 11.5424876545381 5.90080469152804 3.96232447110135 21.3204102671983 18.151928964847 24.6258053781348 17.9742774560494 36.810062077589 26.8371064359226 1256.60099923651 815.882780088199 19.7140523682687 13.319268493655 3.67777229428085 2.76832345063709 6.77777886080712 5.46544376089142 13.5865335148853 9.43709948229168 12.5731978951104 8.94125795172659 5.26327324327984 3.86219184170559 11.5285930029643 8.04823951963959 10.7585464718575 7.64597901900769 16.7034426792026 11.5989449650842 191.317344871179 125.24520206143 1207.12019354593 977.090224405367 10.3461480772098 7.89184847706219 14.9964263068954 10.7146916277534 3.14601830167255 2.14166185209476 24.1917902948998 16.4910641146985 16.567969579351 11.7983985614749 31
75.0144694446804 49.5671547310546 19.7692263230707 12.5687910671685 6.2937754665135 4.40723691306022 14.5706600110264 10.8210874413987 27.6316159426078 17.8501975436569 41.3671932696891 28.528430173434 1204.11532618287 796.085859005235 21.8750029012513 14.5661513958261 3.7675421129531 2.83919806311518 7.54222208281202 6.41481483328389 11.435427332032 7.92229265251915 11.3709075598718 7.85971617211868 5.50880620566241 4.18538680174708 14.8346430796325 10.6923613215396 14.1686523129335 10.1707190792994 17.6862793507007 13.0626285064541 221.855904411021 146.290921815893 1096.77771123901 868.331166872798 9.51158155535234 7.05864696963684 11.0225527601064 7.68879078445042 3.33883042778309 2.2680232884561 29.0180609512126 20.4394472605559 16.6004751780031 11.904783897454 32
72.1000689841695 49.4545482381572 17.979461437574 11.2545278701164 4.30419808780781 2.94169907624427 10.258208032918 7.15602511675703 28.5716774054695 19.9894258770469 46.9437350346522 33.4160236020875 1229.96233135998 770.232255653242 22.5625465060193 15.5168618282309 3.89546799692088 3.09210179969235 6.73433258850163 5.42616440454192 11.4515640293489 7.83584444371216 13.6075052160962 9.48848193713116 5.32007310430819 4.03499674877276 11.3723640720503 8.16690808740985 12.4542841394654 8.93647988728342 15.6404080165667 10.8128094282077 236.945110033255 157.785269142538 1174.64507409929 1182.5016662775 9.49479024053243 7.56057469491703 11.8951586187328 8.29975618782968 3.65928442579953 2.52368488852476 19.5612451064108 12.9266759773426 15.2677728487268 11.0972743466509 33
72.0069146492444 48.1785165040003 16.3307913088505 11.0278525113847 5.85492991054365 3.86987811537486 9.49306005199414 6.57311938457347 19.3881406701621 12.8856204942573 29.2335691359547 19.589201239079 1367.1035464587 938.049492051373 22.284516542868 14.640255739223 3.7184038810138 2.7913773395842 5.77632005763663 4.53112296315796 11.5898860264251 7.9335152269992 15.3583332994106 10.4520955958808 5.24890351269349 3.9492933404512 12.3504786949746 8.57534453099274 12.3701089913065 8.71523064294472 15.6773954870727 10.8015762514746 217.268977051179 144.652132955897 1005.7159807577 732.469848300878 9.13328616146244 6.60261430486467 11.6745019525517 7.86074164995756 3.02076294820411 2.04050915540646 22.2156531066245 15.3553128489344 18.8602172584164 14.0688621356001 34
73.6318205118228 49.7658949614727 14.3079762962755 9.41943341956156 5.55418718692448 3.88400195381703 7.03572621899876 4.91873079256671 24.670018516741 16.6801295421671 32.8287643604725 24.0562449992017 1159.94719458859 771.681279904067 19.5877429953379 13.7390964774096 3.60655975533751 2.67865689335201 5.28554047899214 4.06342933424183 12.4348558019657 8.42897417520514 11.417603144978 7.88428195020117 5.45105882487302 4.09966510181142 11.3086326948607 7.6740869549414 10.3371611865654 7.32971446347093 16.7325752596762 11.5916216526651 193.108483556117 124.872766540863 1262.45211674092 1187.23971760313 9.55948540511939 7.11992127228321 11.4496518530633 7.95566419737754 2.65547351192476 1.8550122186292 17.4611326854061 12.1810656598055 18.1969113405401 12.5763045493203 35
63.4776893171441 43.7691579779865 15.2773414208421 9.68519260985859 4.23133917654462 2.81125618609517 6.44387637523431 4.49441323561884 18.2541639760918 12.1369062506025 34.2946332585309 26.4991569930864 1328.69326416277 861.835972047585 20.4767999488805 13.7888485091635 3.86311144829321 3.07596486875293 7.75634154914112 6.78869909418316 11.581026022606 7.95682451370212 11.9058401529822 8.46283979926341 5.14873278768254 3.7713383039516 11.6495601524729 8.14386901416796 12.7604529112219 9.15544609775301 15.5530047630263 10.1773276029206 241.198057738618 155.792484865245 1053.02954683759 847.029555688805 9.06409103881724 6.87932140577304 11.1284812799522 7.93689289395996 2.88623848172529 1.90065838563935 17.2283041172924 11.9161725077142 20.0190115002866 15.1640908224926 36
46.3388367300154 29.7821945029259 15.550160360265 10.3059284749167 6.31629278832573 4.57883759521076 6.91803066071783 4.83233187685106 19.4064213841338 13.3323350498057 41.0363191940915 26.8519166910231 1086.62906200497 691.176796022015 21.1323882655974 14.510854031137 3.85560105877478 2.85964262087692 6.49774459100238 5.44989431667183 11.0716863135231 7.65814833001412 12.2836089039068 8.70575780342064 5.13685391384742 3.79841143756184 11.6370890649682 8.2841355616705 12.9866841602784 9.14229536241848 13.9583719117669 10.169677205267 201.326506953491 129.404068316399 1078.87278621895 1058.72213854524 10.3684245505278 7.80874033909974 12.6354409745808 9.28923883274845 3.07935279411214 2.12497632931008 17.8417532407996 11.6166833368217 15.7585486525683 11.1023774755737 37
46.3792607915628 29.8098736119664 16.0164129280409 10.359012975454 4.70067979443623 3.04843112890648 6.64457323564962 4.61107330704024 21.2082953288335 13.9914616127327 38.8873604672015 27.7650137545011 1257.7119307573 773.881775748702 23.8979291121125 16.0642583373944 3.46158535036834 2.61845837171442 7.60917716612888 6.3568991677885 11.9868379671055 8.40537043400304 11.6999690257636 8.16819875497126 4.97017041632427 3.6658301111355 12.5140257016664 8.61082293882111 12.0613019472447 8.46981687522159 14.7734361622207 10.6594841350548 184.314631634998 121.093734250279 1085.21675643018 843.105560299306 9.07094305104409 6.84657478163789 12.7570963975671 8.77333322170764 3.16740656491046 2.23369146740242 26.8641430352643 20.8888555876687 19.0397296115071 13.585935511161 38
65.954276357515 46.6893230082226 13.9467618545028 9.15402912537916 4.81044697775247 3.35743196764 6.6132599415176 4.57276020899957 29.2793419462089 20.8471457772082 45.2697660329141 31.2737029562691 1163.134783463 722.472144233567 24.8279380377859 17.3618163186504 3.60916359251118 2.73860442702888 7.77976811518823 6.38193050860057 12.0002798561417 8.76595330818833 11.2364403307744 7.80752844634833 5.15805821835365 3.79105857617139 13.2782306149671 9.39138399758921 13.2430742992752 9.11676715821472 20.7146442464905 14.7083338979245 153.250456444425 94.9376809851108 935.237976430471 841.750278255179 10.1598431083775 8.39526341012655 11.1533649875151 7.74767476823415 3.47997765406896 2.32648199465826 26.4863911476822 18.7747978436527 13.4872148976237 8.93009428421518 39
65.0820874890788 43.0739401722799 17.8181550815895 12.337721856063 5.25542446912702 3.5496783054987 6.56325437741093 4.56872396107195 21.3881661678099 14.4624461356604 38.1683129177199 25.3548221698436 842.54388358623 558.051458346527 15.5868898558744 11.5100805180724 3.83973063520094 2.88722054664783 7.14522753831871 6.12728095690171 11.7948733401249 7.87491076093227 13.1571009542438 8.87940460493714 5.23298449227671 4.02836530639861 13.1609626896462 9.04230108717513 10.8278630238552 7.53143511370574 18.1603386644637 13.1465768577767 238.440882838237 168.658112380138 1237.74375711325 1096.26337837744 10.2311951058819 7.40666351923413 15.0388221834383 10.415274587316 3.18962753079366 2.16323973685696 22.9398178079975 16.3995979516757 16.7214608871215 12.462519480978 40
62.7024073387871 41.1239677140259 17.8818181142271 12.6090650752529 4.61122040781013 3.23490559617274 6.09031283308334 4.26904920829214 28.3161533141505 19.9818313657762 40.4909486645319 31.1809867366307 1033.02798557361 669.723086362061 24.8157580417962 16.9325153755498 3.88869326669311 3.04967719405841 7.38559177208205 6.45288993299672 11.5289039416303 7.94535066899653 11.1479517924043 7.57536812317602 4.82751390003134 3.57171580733075 11.6601715488289 8.33586819165299 10.7620915662592 7.96754690828525 17.9439974500745 12.8038799592429 178.573061747848 120.342792206031 1542.70770393963 1152.11077272662 10.3005024916295 7.46939869515048 12.211231239073 8.43832247187109 2.40034387706725 1.66723743115401 18.4387724755435 12.7313206699621 17.7233233599891 13.3865771984086 41
92.6614250332568 66.7272390442633 18.4432526181439 13.1134414448628 5.07499921712492 3.51605227360268 24.6764329821159 18.8089548664691 21.7302997577818 13.957107654555 36.7543609823112 26.2365311831978 1170.39277081596 770.985885765414 19.8610102361202 13.471707808301 3.41054821251305 2.64540501337746 5.31603691125673 4.35313464872877 12.6966639673114 8.78187374078748 11.5132558055046 8.04794694208518 5.1329919616048 3.81252266609197 11.2991902889097 8.00943327526792 13.0499102339152 9.16623677336042 20.8003221151211 15.1909010284385 168.972824642598 112.387142374866 1354.41939456957 1197.06150862907 8.47634943925556 6.29761234640861 10.8932373638966 7.84586006723798 2.52842474279814 1.69937635614074 20.6157756436717 14.0603925451198 14.1671213625513 10.3985660224761 42
56.1935822060367 35.4742243034954 17.9761075520089 12.5090249085366 4.87961237425093 3.39470689001591 14.1584767120012 9.87251008309904 24.6080653901926 16.7113416006934 32.6080638462651 24.5914923888316 1000.54258917512 641.298794046713 25.5409612734185 16.9228733899141 3.59350110310308 2.76989484192629 4.86294719146334 3.76118336584543 11.026627426187 7.63731935484936 11.188905618536 7.637977748634 5.08627265391762 3.79049342555642 11.2714913376281 7.66585723124991 13.246041093276 9.32384094625622 18.1151474602052 12.6025728117675 231.010385401961 146.548203301994 1062.70383336502 872.010288855443 9.1931392068775 7.21566393224466 12.2211936730286 8.24213637457363 2.43411589868253 1.65488941350945 24.6771734379738 17.8771540947902 14.3652250012742 9.83796273377023 43
74.7958116894488 48.7275765850764 14.0972565838016 9.00090187774351 4.86499863400472 4.1298665728499 24.1602165736544 19.1474187416333 26.3955286480929 19.3229674377355 28.7182583150088 24.0313007247916 1087.62299504974 738.103503714063 27.2869565938143 18.838538558214 3.70644643594368 2.80116087002073 6.93760104315217 6.1445299768789 12.7286717671633 8.5911494930628 11.4664479208657 7.76232576027368 5.01009330623609 3.74853807229054 13.6239287434033 9.13869178251837 11.9637493580469 8.35693892757861 17.146484495084 12.7267415777378 212.067172347838 147.382605993781 1056.35946701923 803.952731050586 11.2798694318397 8.96711344779719 11.2957793408783 7.52316228482573 3.63985078671853 2.44641235181011 21.651291654456 14.4655549302853 20.2850982537903 15.8948727511311 44
68.981799286817 46.1971631465678 15.0796094476564 10.6374974326788 4.30318121561431 2.97859309751237 15.9722541711717 11.2783228965433 20.7739378655491 13.906092168194 36.7981314627866 28.3675274714998 1029.10237336494 626.723496917508 18.071783523466 11.9779758230648 3.47245989772094 2.61533772119726 7.42102292538882 6.75220615267232 12.4339732028991 8.62654328787926 13.7066729488341 9.29763775134813 4.84104178829803 3.54643535868486 11.1264791803942 7.62516281841611 11.1085047172716 7.92372860270631 18.3847910552243 13.2613912921638 223.909180529883 149.00980721366 1417.03018720812 1412.12701818097 8.43984213708443 6.41904411306922 11.2486845064981 7.54135940190241 3.05300816568396 1.9837400129667 18.5763005686521 13.6524106058729 17.2973983408838 12.0515980478249 45
56.2542120058973 37.8599665574375 19.260920628527 12.4632820417339 4.25903533295572 2.82265129674677 8.51116543188303 5.75716031641297 14.7381453375163 10.1876048291049 31.6612346087801 25.7402028284711 1192.95812891172 761.851998642936 16.8812744121027 11.8048473505183 3.20183573932842 2.33945971848796 7.67576611952905 6.48660870347474 12.5589813584163 8.73256894505712 13.0191013664608 9.10700362111911 5.04075198715907 3.74616242968479 12.6192101860166 8.83386234430492 13.5860541439345 9.66625848629161 17.9193298334594 12.0173093076694 185.619113719536 122.119623570226 850.657517826716 710.906655177662 8.44354853639705 6.12455511800107 11.8172840107849 8.34245061392776 2.49566695649961 1.66139476347829 21.1381619582514 13.9310772766191 18.1734217922697 12.8980609665481 46
54.0216184242662 36.143978344406 19.1865213111639 12.7585003231545 4.73425804236084 3.46280306288034 6.14900704830227 4.45796223451196 18.1858591182906 12.0433984616181 31.9384598798482 23.2428217520044 1299.67868913493 893.277633245404 24.1534806134756 17.8427758584509 3.4538175784444 2.52150985416212 6.8257588214559 5.88451690993576 10.3078186324273 7.65812113255319 11.3593541294314 7.92708597084668 4.73404339433482 3.46619643404337 10.5476841595498 7.35526023015228 11.3190575887288 7.99694091902939 19.1195137496514 13.493632843385 163.391149753063 114.510293742828 1645.83018360829 1427.89552467564 8.18632885204176 6.18227254192571 11.988319442594 8.69640070418585 3.59816286584382 2.48261343438313 21.2974604223901 14.4759449776768 17.7178916601892 12.2872207574817 47
70.6686755784984 46.0825079400911 12.6820050323436 8.06625937616211 4.08892296052695 2.8687630113979 5.40195855791997 3.78333727185966 19.2107092009792 13.0952932566479 40.0371861139741 34.0533848849536 970.750918063538 645.546420510592 13.1804639213486 8.72925304302078 3.16787924180274 2.36123492876933 6.61294306594885 5.82670744018764 11.5173238804876 7.79756798224915 10.9212580626688 7.91893683663163 4.60600187109717 3.42809253069849 12.8169272138029 8.71347259964054 14.2872861489626 10.1646919496219 15.6656567102914 10.2607046905597 162.233494691842 108.583015175506 1191.76358380988 949.046371212391 8.34837625123641 6.68600833008563 13.350231642046 9.17426825449853 2.56273860095586 1.73026013678774 17.0836846237171 11.4378720367909 17.2203442999184 13.6216142557039 48
66.7151378463319 43.14761572853 20.4452670654206 13.1238187056532 6.01878393007669 4.45436218900974 23.668624231499 19.4701178104651 20.9015121956371 13.6286084125344 29.4066336697117 20.2122450441095 1229.31317817482 836.528738087937 18.2819661549256 12.7184923311687 3.61661093200182 2.6321673194718 7.04216332059854 5.6641615514494 12.1011644933321 8.17380415295819 10.7823149231917 7.69221482411261 4.62448993338951 3.44874472788832 10.188782947372 7.16969396629829 12.3327015041553 8.54606109567307 16.0528921011324 11.649605898447 190.318028906424 136.262955093335 1278.68993383098 1083.35406689429 8.75216696344901 6.99117774537958 11.6759649754974 7.979326293044 2.42648317605936 1.73874349451631 20.4270942159968 15.2474281396925 19.0174388585539 13.8949498197109 49
71.5798995162191 49.801100421524 17.8160261866568 11.6490252979263 4.93347868135414 3.34640481058179 13.2376344112871 9.05985616781506 16.689005532734 11.1547435478927 39.8401598724091 30.126270171752 1315.39118874497 870.631929235305 19.7723133231696 13.1709105533111 3.57899539966889 2.69927616417107 6.56867763508401 5.77508856356233 11.5893240257368 7.96586995496304 11.1423290944997 7.5237197580574 4.8673561532564 3.56216273497073 11.7162479323607 7.99083232907942 12.6470843763936 8.57454123926458 18.0166968381654 13.6261687297285 182.366974227131 130.867350865759 1405.23621514491 1261.55280249005 7.54833928094261 5.82400384763939 10.0550535312711 7.56477460632476 2.55880533896743 1.77968631692511 25.6472808671866 18.8112777761488 15.3051667584949 10.6473059666702 50

